An Optimized Quantum Implementation of ISD on Scalable Quantum Resources

The security of code based constructions is usually assessed by Information Set Decoding (ISD) algorithms. In the quantum setting, amplitude amplification yields an asymptotic square root gain over the classical analogue. However, it is still unclear whether a real quantum circuit could yield actual improvements or suffer an enormous overhead due to its implementation. This leads to different considerations of these quantum attacks in the security analysis of code based proposals. In this work we clarify this doubt by giving the first quantum circuit design of the fully-fledged ISD procedure, an implementation in the quantum simulation library Qibo as well as precise estimates of its complexities. We show that against common belief, Prange's ISD algorithm can be implemented rather efficiently on a quantum computer, namely with only a logarithmic overhead in circuit depth compared to a classical implementation. As another major contribution, we leverage the idea of classical co-processors to design hybrid classical-quantum trade-offs, that allow to tailor the necessary qubits to any available amount, while still providing quantum speedups. Interestingly, when constraining the width of the circuit instead of its depth we are able to overcome previous optimality results on constraint quantum search.

==> plots/combined_concrete_2500.txt <==
X Y
0 1
0.0100000000000000 0.9510249732364681
0.0200000000000000 0.9241072793040862
0.0300000000000000 0.9030530866842202
0.0400000000000000 0.8856022128726856
0.0500000000000000 0.8706490554775533
0.0600000000000000 0.8572174261000098
0.0700000000000000 0.8445843155037186
0.0800000000000000 0.8331136300772132
0.0900000000000000 0.8224230361642182
0.100000000000000 0.8124335244927106
0.110000000000000 0.802983616898932
0.119999000000000 0.7942366588865415
0.129999000000000 0.7852362798844724
0.140000000000000 0.7773118788632746
0.150000000000000 0.7694246236275526
0.160000000000000 0.761915428242333
0.170000000000000 0.7546112027992248
0.180000000000000 0.7477938188444385
0.190000000000000 0.7408349582894687
0.200000000000000 0.7347594096255159
0.210000000000000 0.728227032583623
0.220000000000000 0.7219389166371043
0.230000000000000 0.7158716976508125
0.240000000000000 0.7102457176350286
0.250000000000000 0.704718923370704
0.260000000000000 0.6991396501519329
0.270000000000000 0.6936020751156868
0.280000000000000 0.6883357233953578
0.290000000000000 0.6831919357321499
0.300000000000000 0.6780981750093158
0.310000000000000 0.673136619384021
0.320000000000000 0.6683010730775073
0.330000000000000 0.6636707581978081
0.340000000000000 0.6589744591850857
0.350000000000000 0.6544891340854909
0.360000000000000 0.650103293026561
0.370000000000000 0.6458130421023834
0.380000000000000 0.6414695780030821
0.390000000000000 0.6372916260984771
0.400000000000000 0.6331968960413429
0.410000000000000 0.6292565772020406
0.420000000000000 0.6249070004568602
0.430000000000000 0.6209470666455975
0.440000000000000 0.6171080362456743
0.450000000000000 0.6133368442870906
0.460000000000000 0.6099546738431251
0.470000000000000 0.6071404373679151
0.480000000000000 0.6038608293218442
0.490000000000000 0.6014607581009214
0.500000000000000 0.5990887505454401
0.510000000000000 0.5968858425246258
0.520000000000000 0.5948484683542447
0.530000000000000 0.5925094961409708
0.540000000000000 0.590332284381752
0.550000000000000 0.5883159973011999
0.560000000000000 0.5863704494579742
0.570000000000000 0.5841895114691212
0.580000000000000 0.582164145935764
0.590000000000000 0.5802947021942665
0.600000000000000 0.5784612075188558
0.610000000000000 0.5763974848662656
0.620000000000000 0.574485873108547
0.630000000000000 0.572727897680672
0.640000000000000 0.5710349164342994
0.650000000000000 0.5690498868324367
0.660000000000000 0.5672158976187502
0.670000000000000 0.5655357473508559
0.680000000000000 0.5640128053692144
0.690000000000000 0.5620777921436605
0.700000000000000 0.5602842017827298
0.710000000000000 0.5586470803237616
0.720000000000000 0.5571714646045733
0.730000000000000 0.5554237513112745
0.740000000000000 0.5536282229969361
0.750000000000000 0.5519942748619211
0.760000000000000 0.5505291313572458
0.770000000000000 0.5490411599266581
0.780000000000000 0.5471897438274972
0.790000000000000 0.5455075461171832
0.800000000000000 0.5440048686835465
0.810000000000000 0.5426938882589646
0.820000000000000 0.5409136533206349
0.830000000000000 0.5391072213851995
0.840000000000000 0.5374946771293863
0.850000000000000 0.5360941424081264
0.860000000000000 0.5347545909802977
0.870000000000000 0.5326922510396936
0.880000000000000 0.530840051274147
0.890000000000000 0.5284851567114465
0.900000000000000 0.5258089879889745
0.910000000000000 0.5231561783585116
0.920000000000000 0.520526323551446
0.930000000000000 0.5179190297044345
0.940000000000000 0.5153339130052608
0.950000000000000 0.5127705993536269
0.960000000000000 0.510228724036341
0.970000000000000 0.5077079314157492
0.980000000000000 0.5052078746310718
0.990000000000000 0.5027282153121186
1 0.500000000000000


==> plots/combined_full_distance_asym.txt <==
X Y
0.000000000000000 1.00000000000000
0.0100000000000000 0.949771111917512
0.0200000000000000 0.928875298150099
0.0300000000000000 0.913563852625945
0.0400000000000000 0.899470120472118
0.0500000000000000 0.887574575241712
0.0600000000000000 0.877323690261608
0.0700000000000000 0.867022404251564
0.0800000000000000 0.857797341261903
0.0900000000000000 0.849215286498668
0.100000000000000 0.841390640547957
0.110000000000000 0.833752731117341
0.120000000000000 0.826095826059532
0.130000000000000 0.819055745177578
0.140000000000000 0.812532057163908
0.150000000000000 0.805647119333902
0.160000000000000 0.799075568310151
0.170000000000000 0.792837822496655
0.180000000000000 0.786896806331196
0.190000000000000 0.781044182961470
0.200000000000000 0.775376477485886
0.210000000000000 0.770011711285815
0.220000000000000 0.764824392942669
0.230000000000000 0.759808575087439
0.240000000000000 0.754331974802197
0.250000000000000 0.748976333477206
0.260000000000000 0.744434813068996
0.270000000000000 0.739662274146168
0.280000000000000 0.734450887068597
0.290000000000000 0.730292676927984
0.300000000000000 0.725099505161108
0.310000000000000 0.721023649928147
0.320000000000000 0.716266213384504
0.330000000000000 0.712176156112294
0.340000000000000 0.707461244822748
0.350000000000000 0.703706539287876
0.360000000000000 0.698953957552492
0.370000000000000 0.695582912254727
0.380000000000000 0.690998313913887
0.390000000000000 0.686933115716845
0.400000000000000 0.683352067734157
0.410000000000000 0.679006262357770
0.420000000000000 0.675231429351788
0.430000000000000 0.671783645814969
0.440000000000000 0.667618666005760
0.450000000000000 0.663614534198066
0.460000000000000 0.660601850465630
0.470000000000000 0.656804920142096
0.480000000000000 0.652881685522144
0.490000000000000 0.649015586770661
0.500000000000000 0.645980104013458
0.510000000000000 0.642723612455566
0.520000000000000 0.639014379345180
0.530000000000000 0.635347744337954
0.540000000000000 0.631746292014695
0.550000000000000 0.628444396204626
0.560000000000000 0.625520229818485
0.570000000000000 0.622427840147553
0.580000000000000 0.619004248083324
0.590000000000000 0.615594560768479
0.600000000000000 0.612239255257487
0.610000000000000 0.608928979906126
0.620000000000000 0.605637641492277
0.630000000000000 0.602408527710712
0.640000000000000 0.599243819226697
0.650000000000000 0.596309323686631
0.660000000000000 0.593384148763466
0.670000000000000 0.590473078546623
0.680000000000000 0.587542136007941
0.690000000000000 0.584639091663442
0.700000000000000 0.581701819767584
0.710000000000000 0.578797665275212
0.720000000000000 0.575863300549671
0.730000000000000 0.572953861487430
0.740000000000000 0.570026723597430
0.750000000000000 0.567111356564467
0.760000000000000 0.564192297231528
0.770000000000000 0.561270196138799
0.780000000000000 0.558360321538617
0.790000000000000 0.555430459335900
0.800000000000000 0.552531234874683
0.810000000000000 0.549592276807651
0.820000000000001 0.546861950306019
0.830000000000001 0.544178575758238
0.840000000000001 0.541586419977294
0.850000000000001 0.538950978206435
0.860000000000001 0.536394131892806
0.870000000000001 0.533818390273609
0.880000000000001 0.531293456014208
0.890000000000001 0.528778520288913
0.900000000000001 0.526262399040001
0.910000000000001 0.523348832663636
0.920000000000001 0.520441061874053
0.930000000000001 0.517694063440666
0.940000000000001 0.515345771921487
0.950000000000001 0.512891372460007
0.960000000000001 0.510644280002695
0.970000000000001 0.508166478399574
0.980000000000001 0.505836096442436
0.990000000000001 0.503210380469875
1 0.500000000000000

==> plots/combined_half_distance_asym.txt <==
X Y
0.000000000000000 1
0.0100000000000000 0.924310138276073
0.0200000000000000 0.893201999170990
0.0300000000000000 0.869359362560597
0.0400000000000000 0.850272187969297
0.0500000000000000 0.832391669373782
0.0600000000000000 0.816545740811973
0.0700000000000000 0.802280263917750
0.0800000000000000 0.788769693089101
0.0900000000000000 0.775962318667879
0.100000000000000 0.764849423217751
0.110000000000000 0.752926225519782
0.120000000000000 0.743106889360490
0.130000000000000 0.732527378849308
0.140000000000000 0.722481285556026
0.150000000000000 0.713279201578634
0.160000000000000 0.704678955275559
0.170000000000000 0.695773099402370
0.180000000000000 0.687243489126297
0.190000000000000 0.678775334025451
0.200000000000000 0.670736840581357
0.210000000000000 0.662935276383920
0.220000000000000 0.655296189460956
0.230000000000000 0.647272403047385
0.240000000000000 0.638858901919668
0.250000000000000 0.631085835943857
0.260000000000000 0.623819559575373
0.270000000000000 0.617138078822975
0.280000000000000 0.611109070962315
0.290000000000000 0.605650698483927
0.300000000000000 0.600864412297568
0.310000000000000 0.596718241290863
0.320000000000000 0.593277965857050
0.330000000000000 0.590322952496098
0.340000000000000 0.587478848063276
0.350000000000000 0.584733770923184
0.360000000000000 0.582082168809968
0.370000000000000 0.579518955578063
0.380000000000000 0.577039388534615
0.390000000000000 0.574639081907282
0.400000000000000 0.572314059749691
0.410000000000000 0.570060486805947
0.420000000000000 0.567874905042906
0.430000000000000 0.565754022063696
0.440000000000000 0.563694848870395
0.450000000000000 0.561694506714213
0.460000000000000 0.559750317218826
0.470000000000000 0.557859797859888
0.480000000000000 0.556020645188651
0.490000000000000 0.554230596543889
0.500000000000000 0.552487631081229
0.510000000000000 0.550789784032983
0.520000000000000 0.549135221449299
0.530000000000000 0.547522228964305
0.540000000000000 0.545949095311575
0.550000000000000 0.544414364116397
0.560000000000000 0.542916524965512
0.570000000000000 0.541454177432999
0.580000000000000 0.540026033368468
0.590000000000000 0.538630825436712
0.600000000000000 0.537267356244705
0.610000000000000 0.535934543597377
0.620000000000000 0.534631268663678
0.630000000000000 0.533356560277548
0.640000000000000 0.532109368328440
0.650000000000000 0.530888828907703
0.660000000000000 0.529694045662059
0.670000000000000 0.528524169790032
0.680000000000000 0.527378397544313
0.690000000000000 0.526255968034619
0.700000000000000 0.525156123796403
0.710000000000000 0.524078144594495
0.720000000000000 0.523021434096561
0.730000000000000 0.521985226886491
0.740000000000000 0.520969028124220
0.750000000000000 0.519972148452779
0.760000000000000 0.518994053164294
0.770000000000000 0.518034214531798
0.780000000000000 0.517092095837577
0.790000000000000 0.516167184889072
0.800000000000000 0.515258993170820
0.810000000000000 0.514367055206020
0.820000000000001 0.513490928170712
0.830000000000001 0.512630191827525
0.840000000000001 0.511784448883213
0.850000000000001 0.510953224070310
0.860000000000001 0.510136167284240
0.870000000000001 0.509333004343348
0.880000000000001 0.508543162064615
0.890000000000001 0.507766551677999
0.900000000000001 0.507002575832665
0.910000000000001 0.506251177003755
0.920000000000001 0.505511819840221
0.930000000000001 0.504784296773692
0.940000000000001 0.504068402936344
0.950000000000001 0.503363834962123
0.960000000000001 0.502670058600503
0.970000000000001 0.501987046209987
0.980000000000001 0.501314534060544
0.990000000000001 0.500652267386764
1 0.5

==> plots/combined_mceliece_asym.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.926065856231243
0.0200000000000000 0.895522574814723
0.0300000000000000 0.872303883561545
0.0400000000000000 0.854515768916925
0.0500000000000000 0.837884508254710
0.0600000000000000 0.823172598223094
0.0700000000000000 0.809582219174424
0.0800000000000000 0.797944892049623
0.0900000000000000 0.786418958665854
0.100000000000000 0.775802707022421
0.110000000000000 0.764758118908245
0.120000000000000 0.756029550816130
0.130000000000000 0.746890110398616
0.140000000000000 0.738532390109226
0.150000000000000 0.729374883650658
0.160000000000000 0.722259956808783
0.170000000000000 0.714129456306188
0.180000000000000 0.706636366699313
0.190000000000000 0.699912767229801
0.200000000000000 0.692226651804741
0.210000000000000 0.686294258910556
0.220000000000000 0.679273606293892
0.230000000000000 0.673797732910273
0.240000000000000 0.666727522489429
0.250000000000000 0.661180561002305
0.260000000000000 0.654627161216807
0.270000000000000 0.649607723246678
0.280000000000000 0.643500933240332
0.290000000000000 0.638941850539725
0.300000000000000 0.633224864391443
0.310000000000000 0.627678011711574
0.320000000000000 0.622460015569865
0.330000000000000 0.617176159504045
0.340000000000000 0.612360400133589
0.350000000000000 0.608072424552652
0.360000000000000 0.604422653943562
0.370000000000000 0.601348329897250
0.380000000000000 0.598476135692488
0.390000000000000 0.595682422324083
0.400000000000000 0.592963440568313
0.410000000000000 0.590315593914226
0.420000000000000 0.587735855648834
0.430000000000000 0.585221139138095
0.440000000000000 0.582768482193609
0.450000000000000 0.580375354542399
0.460000000000000 0.578039148370152
0.470000000000000 0.575757649735658
0.480000000000000 0.573528778578196
0.490000000000000 0.571350076219614
0.500000000000000 0.569219978237584
0.510000000000000 0.567136538881624
0.520000000000000 0.565097822425343
0.530000000000000 0.563102368499278
0.540000000000000 0.561148609697663
0.550000000000000 0.559234991529482
0.560000000000000 0.557360075644340
0.570000000000000 0.555522680317461
0.580000000000000 0.553721536143888
0.590000000000000 0.551955188694519
0.600000000000000 0.550222822070438
0.610000000000000 0.548523099802300
0.620000000000000 0.546855026769463
0.630000000000000 0.545217724410276
0.640000000000000 0.543610191663496
0.650000000000000 0.542031484751468
0.660000000000000 0.540480714397180
0.670000000000000 0.538957043447689
0.680000000000000 0.537459684906610
0.690000000000000 0.535987900388870
0.700000000000000 0.534540999023303
0.710000000000000 0.533118336844095
0.720000000000000 0.531719120230755
0.730000000000000 0.530342581606586
0.740000000000000 0.528988508227873
0.750000000000000 0.527655784416355
0.760000000000000 0.526344347750458
0.770000000000000 0.525053154589642
0.780000000000000 0.523782257744158
0.790000000000000 0.522530430182790
0.800000000000000 0.521297718704120
0.810000000000000 0.520083671739908
0.820000000000001 0.518887457065697
0.830000000000001 0.517708732883945
0.840000000000001 0.516547251611180
0.850000000000001 0.515402567749040
0.860000000000001 0.514274254919997
0.870000000000001 0.513161905711242
0.880000000000001 0.512065131925222
0.890000000000001 0.510983565459874
0.900000000000001 0.509916860224640
0.910000000000001 0.508864695865251
0.920000000000001 0.507826784853033
0.930000000000001 0.506802886293084
0.940000000000001 0.505792834331676
0.950000000000001 0.504796179079082
0.960000000000001 0.503811560265856
0.970000000000001 0.502840056019579
0.980000000000001 0.501882381877630
0.990000000000001 0.500936964642534
1 0.5

==> plots/first_bike_asym.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.992811586762656
0.0200000000000000 0.985694379294455
0.0300000000000000 0.978646980731376
0.0400000000000000 0.971668034914885
0.0500000000000000 0.964756224825484
0.0600000000000000 0.957910271091043
0.0700000000000000 0.951128930565338
0.0800000000000000 0.944410994973247
0.0900000000000000 0.937755289618531
0.100000000000000 0.931160672151029
0.110000000000000 0.924626031389860
0.120000000000000 0.918150286199691
0.130000000000000 0.911732384417175
0.140000000000000 0.905371301824944
0.150000000000000 0.899066041170554
0.160000000000000 0.892815631228200
0.170000000000000 0.886619125900852
0.180000000000000 0.880475603360705
0.190000000000000 0.874384165226210
0.200000000000000 0.868343935773575
0.210000000000000 0.862354061181217
0.220000000000000 0.856413708805381
0.230000000000000 0.850522066485523
0.240000000000000 0.844678341877886
0.250000000000000 0.838881761816004
0.260000000000000 0.833131571696766
0.270000000000000 0.827427034890873
0.280000000000000 0.821767432176514
0.290000000000000 0.816152061195127
0.300000000000000 0.810580235928359
0.310000000000000 0.805051286195029
0.320000000000000 0.799564557167434
0.330000000000000 0.794119408905854
0.340000000000000 0.788715215910651
0.350000000000000 0.783351366691035
0.360000000000000 0.778027263349885
0.370000000000000 0.772742321183734
0.380000000000000 0.767495968297403
0.390000000000000 0.762287645232688
0.400000000000000 0.757116804610232
0.410000000000000 0.751982910784360
0.420000000000000 0.746885439510070
0.430000000000000 0.741823877621760
0.440000000000000 0.736797722723240
0.450000000000000 0.731806482888433
0.460000000000000 0.726849676372478
0.470000000000000 0.721926831332693
0.480000000000000 0.717037485559003
0.490000000000000 0.712181186213578
0.500000000000000 0.707357489579070
0.510000000000000 0.702565960815371
0.520000000000000 0.697806173724357
0.530000000000000 0.693077710522401
0.540000000000000 0.688380161620301
0.550000000000000 0.683713125410372
0.560000000000000 0.679076208060436
0.570000000000000 0.674469023314346
0.580000000000000 0.669891192298901
0.590000000000000 0.665342343336932
0.600000000000000 0.660822111766155
0.610000000000000 0.656330139763774
0.620000000000000 0.651866076176520
0.630000000000000 0.647429576355852
0.640000000000000 0.643020301998365
0.650000000000000 0.638637920990955
0.660000000000000 0.634282107260677
0.670000000000000 0.629952540629179
0.680000000000000 0.625648906671496
0.690000000000000 0.621370896578998
0.700000000000000 0.617118207026392
0.710000000000000 0.612890540042728
0.720000000000000 0.608687602886083
0.730000000000000 0.604509107921906
0.740000000000000 0.600354772504919
0.750000000000000 0.596224318864378
0.760000000000000 0.592117473992643
0.770000000000000 0.588033969536850
0.780000000000000 0.583973541693749
0.790000000000000 0.579935931107388
0.800000000000000 0.575920882769725
0.810000000000000 0.571928145923992
0.820000000000001 0.567957473970696
0.830000000000001 0.564008624376223
0.840000000000001 0.560081358584001
0.850000000000001 0.556175441927931
0.860000000000001 0.552290643548321
0.870000000000001 0.548426736309941
0.880000000000001 0.544583496722424
0.890000000000001 0.540760704862590
0.900000000000001 0.536958144299012
0.910000000000001 0.533175602018439
0.920000000000001 0.529412868354230
0.930000000000001 0.525669736916568
0.940000000000001 0.521946004524600
0.950000000000001 0.518241471140177
0.960000000000001 0.514555939803414
0.970000000000001 0.510889216569879
0.980000000000001 0.507241110449272
0.990000000000001 0.503611433345811
1 0.5

==> plots/first_concrete.txt <==
X Y
1.00000000000000 0.5
0.999237921048621 0.500187287873106
0.998475842097241 0.5003746909340225
0.997713763145862 0.5005622093245279
0.996951684194483 0.500749843186662
0.996189605243103 0.5009375926627276
0.995427526291724 0.5011254578952906
0.994665447340344 0.5013134390271807
0.993903368388965 0.501501536201492
0.993141289437586 0.5016897495615841
0.992379210486206 0.5018780792510823
0.991617131534827 0.5020665254138781
0.990855052583448 0.5022550881941307
0.990092973632068 0.5024437677362664
0.989330894680689 0.5026325641849808
0.988568815729310 0.5028214776852381
0.987806736777930 0.5030105083822722
0.987044657826551 0.5031996564215879
0.986282578875171 0.503388921948961
0.985520499923792 0.5035783051104388
0.984758420972413 0.5037678060523416
0.983996342021033 0.5039574249212626
0.983234263069654 0.5041471618640689
0.982472184118275 0.5043370170279021
0.981710105166895 0.5045269905601791
0.980948026215516 0.5047170826085927
0.980185947264137 0.5049072933211122
0.979423868312757 0.5050976228459844
0.978661789361378 0.5052880713317338
0.977899710409998 0.5054786389271639
0.977137631458619 0.5056693257813574
0.976375552507240 0.5058601320436771
0.975613473555860 0.5060510578637663
0.974851394604481 0.5062421033915504
0.974089315653102 0.5064332687772366
0.973327236701722 0.506624554171315
0.972565157750343 0.5068159597245593
0.971803078798964 0.5070074855880276
0.971040999847584 0.5071991319130633
0.970278920896205 0.5073908988512948
0.969516841944825 0.5075827865546378
0.968754762993446 0.5077747951752949
0.967992684042067 0.5079669248657565
0.967230605090687 0.5081591757788015
0.966468526139308 0.5083515480674988
0.965706447187929 0.5085440418852067
0.964944368236549 0.5087366573855749
0.964182289285170 0.5089293947225443
0.963420210333791 0.5091222540503483
0.962658131382411 0.5093152355235133
0.961896052431032 0.5095083392968597
0.961133973479652 0.5097015655255019
0.960371894528273 0.5098949143648505
0.959609815576894 0.5100883859706109
0.958847736625514 0.5102819804987867
0.958085657674135 0.5104756981056779
0.957323578722756 0.5106695389478836
0.956561499771376 0.5108635031823012
0.955799420819997 0.5110575909661288
0.955037341868618 0.5112518024568645
0.954275262917238 0.5114461378123079
0.953513183965859 0.5116405971905608
0.952751105014479 0.5118351807500277
0.951989026063100 0.512029888649417
0.951226947111721 0.5122247210477416
0.950464868160341 0.5124196781043195
0.949702789208962 0.5126147599787747
0.948940710257583 0.5128099668310381
0.948178631306203 0.5130052988213479
0.947416552354824 0.5132007561102511
0.946654473403445 0.5133963388586036
0.945892394452065 0.5135920472275713
0.945130315500686 0.5137878813786311
0.944368236549306 0.513983841473571
0.943606157597927 0.5141799276744915
0.942844078646548 0.5143761401438067
0.942081999695168 0.5145724790442441
0.941319920743789 0.5147689445388464
0.940557841792410 0.5149655367909716
0.939795762841030 0.5151622559642941
0.939033683889651 0.5153591022228058
0.938271604938272 0.5155560757308165
0.937509525986892 0.5157531766529548
0.936747447035513 0.5159504051541692
0.935985368084133 0.5161477613997284
0.935223289132754 0.5163452455552228
0.934461210181375 0.5165428577865646
0.933699131229995 0.5167405982599896
0.932937052278616 0.5169384671420568
0.932174973327237 0.5171364645996506
0.931412894375857 0.51733459079998
0.930650815424478 0.5175328459105816
0.929888736473099 0.5177312300993181
0.929126657521719 0.5179297435343813
0.928364578570340 0.5181283863842909
0.927602499618961 0.5183271588178976
0.926840420667581 0.5185260610043818
0.926078341716202 0.518725093113256
0.925316262764822 0.5189242553143647
0.924554183813443 0.519123547777886
0.923792104862064 0.5193229706743322
0.923030025910684 0.5195225241745504
0.922267946959305 0.5197222084497234
0.921505868007926 0.5199220236713713
0.920743789056546 0.5201219700113517
0.919981710105167 0.5203220476418605
0.919219631153788 0.5205222567354333
0.918457552202408 0.5207225974649461
0.917695473251029 0.5209230700036156
0.916933394299649 0.5211236745250015
0.916171315348270 0.5213244112030058
0.915409236396891 0.5215252802118747
0.914647157445511 0.5217262817261993
0.913885078494132 0.5219274159209164
0.913122999542753 0.5221286829713095
0.912360920591373 0.5223300830530097
0.911598841639994 0.5225316163419963
0.910836762688615 0.5227332830145986
0.910074683737235 0.5229350832474959
0.909312604785856 0.5231370172177189
0.908550525834476 0.5233390851026503
0.907788446883097 0.523541287080026
0.907026367931718 0.5237436233279363
0.906264288980338 0.5239460940248264
0.905502210028959 0.5241486993494971
0.904740131077580 0.5243514394811066
0.903978052126200 0.5245543145991709
0.903215973174821 0.5247573248835645
0.902453894223442 0.524960470514522
0.901691815272062 0.5251637516726386
0.900929736320683 0.5253671685388713
0.900167657369303 0.5255707212945397
0.899405578417924 0.5257744101213272
0.898643499466545 0.5259782352012815
0.897881420515165 0.5261821967168161
0.897119341563786 0.5263862948507111
0.896357262612407 0.5265905297861141
0.895595183661027 0.5267949017065412
0.894833104709648 0.5269994107958782
0.894071025758269 0.527204057238381
0.893308946806889 0.5274088412186777
0.892546867855510 0.5276137629217684
0.891784788904130 0.5278188225330268
0.891022709952751 0.5280240202382012
0.890260631001372 0.5282293562234154
0.889498552049992 0.5284348306751699
0.888736473098613 0.5286404437803426
0.887974394147234 0.52884619572619
0.887212315195854 0.5290520867003481
0.886450236244475 0.5292581168908341
0.885688157293096 0.529464286486046
0.884926078341716 0.5296705956747652
0.884163999390337 0.5298770446461565
0.883401920438957 0.5300836335897696
0.882639841487578 0.5302903626955401
0.881877762536199 0.5304972321537901
0.881115683584819 0.53070424215523
0.880353604633440 0.5309113928909593
0.879591525682061 0.5311186845524671
0.878829446730681 0.5313261173316338
0.878067367779302 0.5315336914207319
0.877305288827923 0.5317414070124273
0.876543209876543 0.5319492642997802
0.875781130925164 0.5321572634762459
0.875019051973784 0.5323654047356765
0.874256973022405 0.5325736882723215
0.873494894071026 0.5327821142808289
0.872732815119646 0.5329906829562467
0.871970736168267 0.5331993944940235
0.871208657216888 0.5334082490900101
0.870446578265508 0.5336172469404599
0.869684499314129 0.5338263882420308
0.868922420362750 0.5340356731917859
0.868160341411370 0.5342451019871943
0.867398262459991 0.5344546748261331
0.866636183508611 0.5346643919068876
0.865874104557232 0.5348742534281531
0.865112025605853 0.5350842595890355
0.864349946654473 0.5352944105890528
0.863587867703094 0.5355047066281361
0.862825788751715 0.5357151479066308
0.862063709800335 0.5359257346252978
0.861301630848956 0.5361364669853144
0.860539551897577 0.5363473451882755
0.859777472946197 0.5365583694361953
0.859015393994818 0.5367695399315076
0.858253315043438 0.5369808568770675
0.857491236092059 0.5371923204761527
0.856729157140680 0.5374039309324641
0.855967078189300 0.5376156884501276
0.855204999237921 0.5378275932336949
0.854442920286542 0.5380396454881444
0.853680841335162 0.5382518454188836
0.852918762383783 0.5384641932317489
0.852156683432404 0.538676689133007
0.851394604481024 0.5388893333293576
0.850632525529645 0.5391021260279324
0.849870446578265 0.5393150674362978
0.849108367626886 0.5395281577624559
0.848346288675507 0.539741397214845
0.847584209724127 0.5399547860023418
0.846822130772748 0.5401683243342621
0.846060051821369 0.5403820124203619
0.845297972869989 0.5405958504708388
0.844535893918610 0.5408098386963338
0.843773814967231 0.5410239773079313
0.843011736015851 0.5412382665171617
0.842249657064472 0.5414527065360016
0.841487578113092 0.5416672975768757
0.840725499161713 0.5418820398526577
0.839963420210334 0.5420969335766719
0.839201341258954 0.5423119789626941
0.838439262307575 0.5425271762249534
0.837677183356196 0.5427425255781325
0.836915104404816 0.5429580272373703
0.836153025453437 0.5431736814182622
0.835390946502058 0.5433894883368616
0.834628867550678 0.5436054482096817
0.833866788599299 0.5438215612536961
0.833104709647919 0.5440378276863403
0.832342630696540 0.5442542477255137
0.831580551745161 0.5444708215895797
0.830818472793781 0.5446875494973682
0.830056393842402 0.5449044316681759
0.829294314891023 0.5451214683217688
0.828532235939643 0.545338659678382
0.827770156988264 0.5455560059587227
0.827008078036885 0.5457735073839702
0.826245999085505 0.5459911641757784
0.825483920134126 0.546208976556276
0.824721841182746 0.5464269447480687
0.823959762231367 0.54664506897424
0.823197683279988 0.5468633494583534
0.822435604328608 0.5470817864244528
0.821673525377229 0.5473003800970643
0.820911446425850 0.547519130701198
0.820149367474470 0.5477380384623484
0.819387288523091 0.5479571036064969
0.818625209571712 0.5481763263601123
0.817863130620332 0.5483957069501529
0.817101051668953 0.5486152456040677
0.816338972717573 0.548834942549797
0.815576893766194 0.5490547980157754
0.814814814814815 0.5492748122309318
0.814052735863435 0.5494949854246916
0.813290656912056 0.5497153178269777
0.812528577960677 0.5499358096682125
0.811766499009297 0.550156461179319
0.811004420057918 0.550377272591722
0.810242341106539 0.5505982441373498
0.809480262155159 0.5508193760486361
0.808718183203780 0.5510406685585204
0.807956104252400 0.5512621219004509
0.807194025301021 0.5514837363083843
0.806431946349642 0.5517055120167891
0.805669867398262 0.5519274492606455
0.804907788446883 0.5521495482754479
0.804145709495504 0.5523718092972059
0.803383630544124 0.5525942325624461
0.802621551592745 0.5528168183082134
0.801859472641366 0.5530395667720723
0.801097393689986 0.5532624781921095
0.800335314738607 0.5534855528069338
0.799573235787228 0.553708790855679
0.798811156835848 0.5539321925780047
0.798049077884469 0.5541557582140981
0.797286998933090 0.5543794880046756
0.796524919981710 0.554603382190984
0.795762841030331 0.5548274410148026
0.795000762078951 0.5550516647184445
0.794238683127572 0.5552760535447577
0.793476604176193 0.555500607737128
0.792714525224813 0.5557253275394787
0.791952446273434 0.555950213196274
0.791190367322055 0.5561752649525197
0.790428288370675 0.5564004830537643
0.789666209419296 0.556625867746102
0.788904130467917 0.5568514192761732
0.788142051516537 0.5570771378911664
0.787379972565158 0.5573030238388199
0.786617893613778 0.5575290773674235
0.785855814662399 0.5577552987258202
0.785093735711020 0.557981688163407
0.784331656759640 0.5582082459301382
0.783569577808261 0.5584349722765254
0.782807498856882 0.5586618674536402
0.782045419905502 0.5588889317131153
0.781283340954123 0.5591161653071466
0.780521262002744 0.5593435684884945
0.779759183051364 0.5595711415104863
0.778997104099985 0.5597988846270164
0.778235025148605 0.5600267980925498
0.777472946197226 0.5602548821621226
0.776710867245847 0.5604831370913442
0.775948788294467 0.560711563136399
0.775186709343088 0.5609401605540475
0.774424630391709 0.5611689296016292
0.773662551440329 0.5613978705370636
0.772900472488950 0.5616269836188515
0.772138393537571 0.5618562691060782
0.771376314586191 0.5620857272584133
0.770614235634812 0.5623153583361146
0.769852156683432 0.5625451626000277
0.769090077732053 0.5627751403115898
0.768327998780674 0.56300529173283
0.767565919829294 0.5632356171263718
0.766803840877915 0.5634661167554348
0.766041761926536 0.5636967908838363
0.765279682975156 0.5639276397759935
0.764517604023777 0.5641586636969248
0.763755525072398 0.564389862912252
0.762993446121018 0.5646212376882023
0.762231367169639 0.5648527882916092
0.761469288218259 0.565084514989916
0.760707209266880 0.5653164180511757
0.759945130315501 0.5655484977440545
0.759183051364121 0.5657807543378326
0.758420972412742 0.5660131881024068
0.757658893461363 0.5662457993082918
0.756896814509983 0.5664785882266224
0.756134735558604 0.5667115551291557
0.755372656607225 0.5669447002882722
0.754610577655845 0.5671780239769781
0.753848498704466 0.5674115264689078
0.753086419753086 0.5676452080383249
0.752324340801707 0.5678790689601245
0.751562261850328 0.5681131095098356
0.750800182898948 0.568347329963622
0.750038103947569 0.5685817305982854
0.749276024996190 0.5688163116912668
0.748513946044810 0.5690510735206481
0.747751867093431 0.569286016365155
0.746989788142052 0.5695211405041583
0.746227709190672 0.5697564462176757
0.745465630239293 0.5699919337863748
0.744703551287913 0.570227603491574
0.743941472336534 0.5704634556152454
0.743179393385155 0.570699490440016
0.742417314433775 0.5709357082491704
0.741655235482396 0.5711721093266526
0.740893156531017 0.5714086939570683
0.740131077579637 0.5716454624256859
0.739368998628258 0.5718824150184401
0.738606919676879 0.5721195520219329
0.737844840725499 0.5723568737234364
0.737082761774120 0.5725943804108939
0.736320682822740 0.5728320723729232
0.735558603871361 0.5730699498988178
0.734796524919982 0.5733080132785491
0.734034445968602 0.5735462628027692
0.733272367017223 0.5737846987628125
0.732510288065844 0.5740233214506975
0.731748209114464 0.5742621311591298
0.730986130163085 0.5745011281815036
0.730224051211706 0.5747403128119041
0.729461972260326 0.5749796853451097
0.728699893308947 0.5752192460765938
0.727937814357567 0.5754589953025281
0.727175735406188 0.5756989333197831
0.726413656454809 0.5759390604259317
0.725651577503429 0.5761793769192509
0.724889498552050 0.576419883098724
0.724127419600671 0.5766605792640428
0.723365340649291 0.5769014657156101
0.722603261697912 0.5771425427545415
0.721841182746533 0.5773838106826682
0.721079103795153 0.5776252698025391
0.720317024843774 0.5778669204174226
0.719554945892394 0.5781087628313094
0.718792866941015 0.5783507973489149
0.718030787989636 0.578593024275681
0.717268709038256 0.5788354439177787
0.716506630086877 0.5790780565821106
0.715744551135498 0.5793208625763128
0.714982472184118 0.5795638622087574
0.714220393232739 0.5798070557885554
0.713458314281360 0.580050443625558
0.712696235329980 0.58029402603036
0.711934156378601 0.5805378033143013
0.711172077427221 0.5807817757894702
0.710409998475842 0.5810259437687049
0.709647919524463 0.5812703075655964
0.708885840573083 0.5815148674944911
0.708123761621704 0.5817596238704928
0.707361682670325 0.5820045770094653
0.706599603718945 0.5822497272280347
0.705837524767566 0.5824950748435922
0.705075445816187 0.5827406201742964
0.704313366864807 0.5829863635390755
0.703551287913428 0.5832323052576303
0.702789208962048 0.5834784456504362
0.702027130010669 0.583724785038746
0.701265051059290 0.5839713237445926
0.700502972107910 0.584218062090791
0.699740893156531 0.5844650004009411
0.698978814205152 0.5847121389994302
0.698216735253772 0.5849594782114359
0.697454656302393 0.5852070183629283
0.696692577351014 0.5854547597806724
0.695930498399634 0.5857027027922312
0.695168419448255 0.5859508477259683
0.694406340496875 0.5861991949110494
0.693644261545496 0.5864477446774468
0.692882182594117 0.58669649735594
0.692120103642737 0.5869454532781204
0.691358024691358 0.5871946127763921
0.690595945739979 0.5874439761839756
0.689833866788599 0.5876935438349105
0.689071787837220 0.5879433160640575
0.688309708885841 0.5881932932071019
0.687547629934461 0.5884434756005555
0.686785550983082 0.5886938635817603
0.686023472031702 0.5889444574888902
0.685261393080323 0.5891952576609546
0.684499314128944 0.5894462644378003
0.683737235177564 0.5896974781601153
0.682975156226185 0.5899488991694305
0.682213077274806 0.5902005278081232
0.681450998323426 0.5904523644194197
0.680688919372047 0.5907044093473982
0.679926840420668 0.5909566629369913
0.679164761469288 0.5912091255339894
0.678402682517909 0.5914617974850428
0.677640603566529 0.5917146791376651
0.676878524615150 0.5919677708402359
0.676116445663771 0.592221072942004
0.675354366712391 0.5924745857930896
0.674592287761012 0.5927283097444879
0.673830208809633 0.5929822451480713
0.673068129858253 0.5932363923565932
0.672306050906874 0.5934907517236904
0.671543971955495 0.5937453236038858
0.670781893004115 0.5940001083525921
0.670019814052736 0.5942551063261142
0.669257735101357 0.5945103178816525
0.668495656149977 0.5947657433773055
0.667733577198598 0.5950213831720734
0.666971498247218 0.5952772376258606
0.666209419295839 0.5955333070994792
0.665447340344460 0.5957895919546514
0.664685261393080 0.5960460925540133
0.663923182441701 0.5963028092611178
0.663161103490322 0.596559742440437
0.662399024538942 0.5968168924573664
0.661636945587563 0.5970742596782271
0.660874866636184 0.5973318444702697
0.660112787684804 0.5975896472016767
0.659350708733425 0.5978476682415661
0.658588629782045 0.5981059079599944
0.657826550830666 0.5983643667279602
0.657064471879287 0.5986230449174067
0.656302392927907 0.5988819429012254
0.655540313976528 0.5991410610532591
0.654778235025149 0.5994003997483055
0.654016156073769 0.5996599593621199
0.653254077122390 0.5999197402714189
0.652491998171011 0.6001797428538836
0.651729919219631 0.6004399674881628
0.650967840268252 0.6007004145538761
0.650205761316872 0.6009610844316179
0.649443682365493 0.60122197750296
0.648681603414114 0.6014830941504554
0.647919524462734 0.6017444347576412
0.647157445511355 0.6020059997090429
0.646395366559976 0.6022677893901767
0.645633287608596 0.6025298041875535
0.644871208657217 0.6027920444886825
0.644109129705838 0.603054510682074
0.643347050754458 0.6033172031572435
0.642584971803079 0.6035801223047147
0.641822892851699 0.6038432685160234
0.641060813900320 0.6041066421837208
0.640298734948941 0.6043702437013765
0.639536655997561 0.604634073463583
0.638774577046182 0.6048981318659588
0.638012498094803 0.6051624193051515
0.637250419143423 0.6054269361788422
0.636488340192044 0.6056916828857487
0.635726261240665 0.6059566598256287
0.634964182289285 0.6062218673992844
0.634202103337906 0.6064873060085649
0.633440024386526 0.6067529760563711
0.632677945435147 0.6070188779466585
0.631915866483768 0.6072850120844412
0.631153787532388 0.6075513788757954
0.630391708581009 0.6078179787278636
0.629629629629630 0.608084812048858
0.628867550678250 0.6083518792480639
0.628105471726871 0.6086191807358445
0.627343392775492 0.6088867169236434
0.626581313824112 0.6091544882239892
0.625819234872733 0.6094224950504995
0.625057155921353 0.6096907378178839
0.624295076969974 0.6099592169419483
0.623532998018595 0.6102279328395993
0.622770919067215 0.6104968859288474
0.622008840115836 0.6107660766288108
0.621246761164457 0.6110355053597197
0.620484682213077 0.6113051725429205
0.619722603261698 0.6115750786008788
0.618960524310319 0.6118452239571847
0.618198445358939 0.6121156090365553
0.617436366407560 0.6123862342648397
0.616674287456180 0.6126571000690234
0.615912208504801 0.6129282068772307
0.615150129553422 0.6131995551187308
0.614388050602042 0.61347114522394
0.613625971650663 0.6137429776244272
0.612863892699284 0.6140150527529176
0.612101813747904 0.6142873710432959
0.611339734796525 0.6145599329306122
0.610577655845146 0.6148327388510848
0.609815576893766 0.615105789242105
0.609053497942387 0.6153790845422408
0.608291418991007 0.6156526251912419
0.607529340039628 0.6159264116300432
0.606767261088249 0.6162004443007695
0.606005182136869 0.6164747236467397
0.605243103185490 0.616749250112471
0.604481024234111 0.6170240241436831
0.603718945282731 0.6172990461873031
0.602956866331352 0.6175743166914694
0.602194787379973 0.6178498361055362
0.601432708428593 0.6181256048800774
0.600670629477214 0.6184016234668921
0.599908550525834 0.6186778923190083
0.599146471574455 0.6189544118906872
0.598384392623076 0.6192311826374283
0.597622313671696 0.6195082050159737
0.596860234720317 0.619785479484312
0.596098155768938 0.6200630065016838
0.595336076817558 0.6203407865285857
0.594573997866179 0.6206188200267749
0.593811918914800 0.6208971074592742
0.593049839963420 0.6211756492903758
0.592287761012041 0.621454445985647
0.591525682060661 0.6217334980119343
0.590763603109282 0.6220128058373681
0.590001524157903 0.622292369931367
0.589239445206523 0.6225721907646438
0.588477366255144 0.6228522688092086
0.587715287303765 0.6231326045383753
0.586953208352385 0.623413198426765
0.586191129401006 0.6236940509503115
0.585429050449627 0.6239751625862657
0.584666971498247 0.6242565338132012
0.583904892546868 0.6245381651110187
0.583142813595488 0.6248200569609506
0.582380734644109 0.6251022098455665
0.581618655692730 0.6253846242487783
0.580856576741350 0.6256673006558442
0.580094497789971 0.6259502395533749
0.579332418838592 0.6262334414293378
0.578570339887212 0.6265169067730624
0.577808260935833 0.626800636075245
0.577046181984454 0.6270846298279548
0.576284103033074 0.6273688885246375
0.575522024081695 0.6276534126601216
0.574759945130315 0.6279382027306234
0.573997866178936 0.6282232592337519
0.573235787227557 0.6285085826685138
0.572473708276177 0.6287941735353197
0.571711629324798 0.6290800323359884
0.570949550373419 0.6293661595737525
0.570187471422039 0.6296525557532636
0.569425392470660 0.6299392213805984
0.568663313519281 0.6302261569632628
0.567901234567901 0.6305133630101983
0.567139155616522 0.6308008400317872
0.566377076665142 0.6310885885398573
0.565614997713763 0.6313766090476887
0.564852918762384 0.6316649020700182
0.564090839811004 0.6319534681230452
0.563328760859625 0.6322423077244375
0.562566681908246 0.6325314213933364
0.561804602956866 0.6328208096503625
0.561042524005487 0.6331104730176212
0.560280445054108 0.6334004120187091
0.559518366102728 0.6336906271787183
0.558756287151349 0.6339811190242435
0.557994208199969 0.6342718880833867
0.557232129248590 0.6345629348857638
0.556470050297211 0.6348542599625095
0.555707971345831 0.6351458638462839
0.554945892394452 0.6354377470712779
0.554183813443073 0.6357299101732192
0.553421734491693 0.6360223536893783
0.552659655540314 0.6363150781585744
0.551897576588935 0.6366080841211808
0.551135497637555 0.636901372119132
0.550373418686176 0.6371949426959288
0.549611339734796 0.6374887963966448
0.548849260783417 0.6377829337679319
0.548087181832038 0.6380773553580273
0.547325102880658 0.6383720617167589
0.546563023929279 0.6386670533955516
0.545800944977900 0.6389623309474338
0.545038866026520 0.6392578949270435
0.544276787075141 0.6395537458906342
0.543514708123762 0.6398498843960816
0.542752629172382 0.6401463110028898
0.541990550221003 0.6404430262721974
0.541228471269623 0.6407400307667844
0.540466392318244 0.6410373250510782
0.539704313366865 0.6413349096911601
0.538942234415485 0.6416327852547715
0.538180155464106 0.6419309523113212
0.537418076512727 0.6422294114318912
0.536655997561347 0.6425281631892434
0.535893918609968 0.6428272081578265
0.535131839658589 0.6431265469137821
0.534369760707209 0.6434261800349521
0.533607681755830 0.6437261081008847
0.532845602804451 0.6440263316928414
0.532083523853071 0.6443268513938041
0.531321444901692 0.6446276677884809
0.530559365950313 0.6449287814633141
0.529797286998933 0.6452301930064867
0.529035208047554 0.6455319030079284
0.528273129096174 0.6458339120593241
0.527511050144795 0.6461362207541193
0.526748971193416 0.6464388296875285
0.525986892242036 0.6467417394565411
0.525224813290657 0.6470449506599292
0.524462734339278 0.6473484638982542
0.523700655387898 0.6476522797738743
0.522938576436519 0.6479563988909516
0.522176497485140 0.6482608218554592
0.521414418533760 0.6485655492751885
0.520652339582381 0.6488705817597563
0.519890260631001 0.6491759199206129
0.519128181679622 0.6494815643710481
0.518366102728243 0.6497875157261997
0.517604023776863 0.6500937746030611
0.516841944825484 0.650400341620487
0.516079865874105 0.6507072173992035
0.515317786922725 0.6510144025618133
0.514555707971346 0.6513218977328049
0.513793629019967 0.6516297035385594
0.513031550068587 0.651937820607358
0.512269471117208 0.6522462495693908
0.511507392165828 0.6525549910567632
0.510745313214449 0.6528640457035044
0.509983234263070 0.6531734141455751
0.509221155311690 0.6534830970208754
0.508459076360311 0.6537930949692523
0.507696997408932 0.6541034086325086
0.506934918457552 0.6544140386544096
0.506172839506173 0.654724985680692
0.505410760554794 0.6550362503590718
0.504648681603414 0.655347833339252
0.503886602652035 0.6556597352729313
0.503124523700655 0.655971956813812
0.502362444749276 0.6562844986176083
0.501600365797897 0.6565973613420539
0.500838286846517 0.6569105456469119
0.500076207895138 0.6572240521939815
0.499314128943759 0.657537881647107
0.498552049992379 0.6578520346721868
0.497789971041000 0.6581665119371809
0.497027892089621 0.65848131411212
0.496265813138241 0.6587964418691141
0.495503734186862 0.6591118958823611
0.494741655235482 0.6594276768281546
0.493979576284103 0.6597437853848943
0.493217497332724 0.660060222233093
0.492455418381344 0.6603769880553869
0.491693339429965 0.6606940835365429
0.490931260478586 0.6610115093634689
0.490169181527206 0.6613292662252217
0.489407102575827 0.6616473548130168
0.488645023624448 0.6619657758202369
0.487882944673068 0.6622845299424406
0.487120865721689 0.6626036178773728
0.486358786770309 0.6629230403249725
0.485596707818930 0.663242797987383
0.484834628867551 0.6635628915689601
0.484072549916171 0.6638833217762831
0.483310470964792 0.6642040893181621
0.482548392013413 0.6645251949056489
0.481786313062033 0.664846639252046
0.481024234110654 0.6651684230729162
0.480262155159275 0.6654905470860918
0.479500076207895 0.6658130120116846
0.478737997256516 0.6661358185720955
0.477975918305136 0.6664589674920238
0.477213839353757 0.6667824594984779
0.476451760402378 0.667106295320784
0.475689681450998 0.6674304756905969
0.474927602499619 0.6677550013419092
0.474165523548240 0.6680798730110619
0.473403444596860 0.6684050914367536
0.472641365645481 0.6687306573600517
0.471879286694102 0.6690565715244015
0.471117207742722 0.669382834675637
0.470355128791343 0.6697094475619909
0.469593049839963 0.6700364109341053
0.468830970888584 0.6703637255450411
0.468068891937205 0.6706913921502894
0.467306812985825 0.6710194115077815
0.466544734034446 0.6713477843778998
0.465782655083067 0.6716765115234875
0.465020576131687 0.6720055937098605
0.464258497180308 0.6723350317048166
0.463496418228929 0.672664826278648
0.462734339277549 0.6729949782041506
0.461972260326170 0.6733254882566354
0.461210181374790 0.6736563572139398
0.460448102423411 0.6739875858564381
0.459686023472032 0.6743191749670527
0.458923944520652 0.6746511253312653
0.458161865569273 0.6749834377371277
0.457399786617894 0.6753161129752736
0.456637707666514 0.6756491518389297
0.455875628715135 0.6759825551239265
0.455113549763756 0.6763163236287105
0.454351470812376 0.6766504581543553
0.453589391860997 0.6769849595045732
0.452827312909617 0.6773198284857265
0.452065233958238 0.6776550659068399
0.451303155006859 0.6779906725796112
0.450541076055479 0.6783266493184243
0.449778997104100 0.67866299694036
0.449016918152721 0.6789997162652087
0.448254839201341 0.6793368081154814
0.447492760249962 0.679674273316423
0.446730681298583 0.680012112696024
0.445968602347203 0.6803503270850318
0.445206523395824 0.6806889173169642
0.444444444444444 0.6810278842281212
0.443682365493065 0.6813672286575971
0.442920286541686 0.6817069514472935
0.442158207590306 0.6820470534419317
0.441396128638927 0.6823875354890651
0.440634049687548 0.6827283984390917
0.439871970736168 0.6830696431452676
0.439109891784789 0.6834112704637195
0.438347812833410 0.6837532812534566
0.437585733882030 0.6840956763763852
0.436823654930651 0.6844384566973207
0.436061575979271 0.684781623084001
0.435299497027892 0.6851251764070995
0.434537418076513 0.6854691175402386
0.433775339125133 0.6858134473600028
0.433013260173754 0.6861581667459526
0.432251181222375 0.6865032765806374
0.431489102270995 0.6868487777496091
0.430727023319616 0.6871946711414361
0.429964944368237 0.6875409576477169
0.429202865416857 0.6878876381630937
0.428440786465478 0.6882347135852668
0.427678707514098 0.6885821848150073
0.426916628562719 0.6889300527561729
0.426154549611340 0.6892783183157205
0.425392470659960 0.6896269824037213
0.424630391708581 0.6899760459333747
0.423868312757202 0.6903255098210225
0.423106233805822 0.6906753749861639
0.422344154854443 0.6910256423514695
0.421582075903064 0.6913763128427959
0.420819996951684 0.6917273873892008
0.420057918000305 0.6920788669229575
0.419295839048925 0.6924307523795699
0.418533760097546 0.692783044697787
0.417771681146167 0.6931357448196187
0.417009602194787 0.6934888536903501
0.416247523243408 0.6938423722585572
0.415485444292029 0.6941963014761224
0.414723365340649 0.6945506422982491
0.413961286389270 0.694905395683478
0.413199207437891 0.6952605625937022
0.412437128486511 0.6956161439941826
0.411675049535132 0.6959721408535647
0.410912970583752 0.6963285541438934
0.410150891632373 0.6966853848406287
0.409388812680994 0.6970426339226634
0.408626733729614 0.6974003023723373
0.407864654778235 0.6977583911754545
0.407102575826856 0.6981169013212992
0.406340496875476 0.6984758338026528
0.405578417924097 0.6988351896158094
0.404816338972718 0.6991949697605933
0.404054260021338 0.699555175240375
0.403292181069959 0.699915807062089
0.402530102118579 0.700276866236249
0.401768023167200 0.7006383537769668
0.401005944215821 0.7010002707019678
0.400243865264441 0.7013626180326096
0.399481786313062 0.701725396793898
0.398719707361683 0.7020886080145052
0.397957628410303 0.7024522527267874
0.397195549458924 0.7028163319668016
0.396433470507545 0.7031808467743242
0.395671391556165 0.7035457981928682
0.394909312604786 0.7039111872697019
0.394147233653406 0.7042770150558659
0.393385154702027 0.7046432826061917
0.392623075750648 0.7050099909793206
0.391860996799268 0.7053771412377209
0.391098917847889 0.7057447344477076
0.390336838896510 0.7061127716794593
0.389574759945130 0.7064812540070392
0.388812680993751 0.7068501825084118
0.388050602042372 0.707219558265463
0.387288523090992 0.7075893823640189
0.386526444139613 0.7079596558938648
0.385764365188233 0.7083303799487645
0.385002286236854 0.7087015556264796
0.384240207285475 0.7090731840287897
0.383478128334095 0.7094452662615112
0.382716049382716 0.7098178034345171
0.381953970431337 0.7101907966617572
0.381191891479957 0.7105642470612785
0.380429812528578 0.7109381557552443
0.379667733577199 0.7113125238699552
0.378905654625819 0.711687352535869
0.378143575674440 0.7120626428876218
0.377381496723060 0.7124383960640476
0.376619417771681 0.7128146132082002
0.375857338820302 0.7131912954673734
0.375095259868922 0.7135684439931221
0.374333180917543 0.7139460599412837
0.373571101966164 0.7143241444719985
0.372809023014784 0.7147026987497324
0.372046944063405 0.7150817239432973
0.371284865112026 0.7154612212258733
0.370522786160646 0.7158411917750307
0.369760707209267 0.7162216367727514
0.368998628257888 0.716602557405451
0.368236549306508 0.7169839548640015
0.367474470355129 0.717365830343753
0.366712391403749 0.7177481850445572
0.365950312452370 0.7181310201707887
0.365188233500991 0.7185143369313688
0.364426154549611 0.7188981365397876
0.363664075598232 0.7192824202141282
0.362901996646853 0.7196671891770887
0.362139917695473 0.7200524446560063
0.361377838744094 0.7204381878828802
0.360615759792715 0.7208244200943961
0.359853680841335 0.7212111425319488
0.359091601889956 0.721598356441668
0.358329522938576 0.72198606307444
0.357567443987197 0.7223742636859339
0.356805365035818 0.7227629595366251
0.356043286084438 0.7231521518918201
0.355281207133059 0.7235418420216814
0.354519128181680 0.7239320312012516
0.353757049230300 0.7243227207104801
0.352994970278921 0.7247139118342458
0.352232891327542 0.7251056058623849
0.351470812376162 0.7254978040897153
0.350708733424783 0.7258905078160619
0.349946654473403 0.7262837183462838
0.349184575522024 0.7266774369902983
0.348422496570645 0.7270716650631094
0.347660417619265 0.7274664038848321
0.346898338667886 0.7278616547807208
0.346136259716507 0.7282574190811945
0.345374180765127 0.728653698121864
0.344612101813748 0.7290504932435596
0.343850022862369 0.7294478057923585
0.343087943910989 0.7298456371196103
0.342325864959610 0.7302439885819667
0.341563786008230 0.7306428615414089
0.340801707056851 0.7310422573652744
0.340039628105472 0.7314421774262864
0.339277549154092 0.7318426231025809
0.338515470202713 0.7322435957777367
0.337753391251334 0.732645096840803
0.336991312299954 0.7330471276863285
0.336229233348575 0.7334496897143907
0.335467154397196 0.7338527843306247
0.334705075445816 0.7342564129462534
0.333942996494437 0.7346605769781166
0.333180917543057 0.7350652778487008
0.332418838591678 0.7354705169861696
0.331656759640299 0.735876295824394
0.330894680688919 0.7362826158029819
0.330132601737540 0.7366894783673104
0.329370522786161 0.7370968849685553
0.328608443834781 0.7375048370637226
0.327846364883402 0.73791333611568
0.327084285932023 0.7383223835931879
0.326322206980643 0.7387319809709316
0.325560128029264 0.7391421297295531
0.324798049077884 0.7395528313556828
0.324035970126505 0.7399640873419725
0.323273891175126 0.7403758991871275
0.322511812223746 0.7407882683959394
0.321749733272367 0.7412011964793193
0.320987654320988 0.7416146849543309
0.320225575369608 0.7420287353442241
0.319463496418229 0.7424433491784684
0.318701417466850 0.7428585279927874
0.317939338515470 0.7432742733291923
0.317177259564091 0.7436905867360162
0.316415180612711 0.7441074697679493
0.315653101661332 0.7445249239860736
0.314891022709953 0.7449429509578979
0.314128943758573 0.7453615522573925
0.313366864807194 0.7457807294650263
0.312604785855815 0.7462004841678009
0.311842706904435 0.7466208179592877
0.311080627953056 0.7470417324396641
0.310318549001677 0.7474632292157498
0.309556470050297 0.7478853099010437
0.308794391098918 0.7483079761157613
0.308032312147539 0.7487312294868713
0.307270233196159 0.749155071648134
0.306508154244780 0.7495795042401386
0.305746075293400 0.7500045289103418
0.304983996342021 0.7504301473131055
0.304221917390642 0.7508563611097361
0.303459838439262 0.7512831719685233
0.302697759487883 0.7517105815647787
0.301935680536504 0.7521385915808763
0.301173601585124 0.7525672037062912
0.300411522633745 0.7529964196376406
0.299649443682366 0.7534262410787235
0.298887364730986 0.753856669740561
0.298125285779607 0.7542877073414381
0.297363206828227 0.7547193556069444
0.296601127876848 0.7551516162700153
0.295839048925469 0.755584491070974
0.295076969974089 0.756017981757574
0.294314891022710 0.7564520900850404
0.293552812071331 0.7568868178161141
0.292790733119951 0.7573221667210928
0.292028654168572 0.7577581385778759
0.291266575217193 0.7581947351720077
0.290504496265813 0.7586319582967208
0.289742417314434 0.7590698097529808
0.288980338363054 0.7595082913495305
0.288218259411675 0.7599474049029347
0.287456180460296 0.7603871522376265
0.286694101508916 0.7608275351859507
0.285932022557537 0.7612685555882115
0.285169943606158 0.7617102152927181
0.284407864654778 0.7621525161558305
0.283645785703399 0.7625954600420074
0.282883706752020 0.7630390488238528
0.282121627800640 0.7634832843821633
0.281359548849261 0.7639281686059767
0.280597469897881 0.7643737033926195
0.279835390946502 0.764819890647756
0.279073311995123 0.765266732285437
0.278311233043743 0.7657142302281487
0.277549154092364 0.7661623864068632
0.276787075140985 0.7666112027610879
0.276024996189605 0.767060681238916
0.275262917238226 0.767510823797077
0.274500838286847 0.767961632400989
0.273738759335467 0.7684131090248085
0.272976680384088 0.7688652556514834
0.272214601432708 0.7693180742728052
0.271452522481329 0.7697715668894611
0.270690443529950 0.770225735511088
0.269928364578570 0.7706805821563251
0.269166285627191 0.771136108852868
0.268404206675812 0.771592317637523
0.267642127724432 0.7720492105562622
0.266880048773053 0.7725067896642778
0.266117969821674 0.772965057026038
0.265355890870294 0.7734240147153433
0.264593811918915 0.7738836648153817
0.263831732967535 0.774344009418787
0.263069654016156 0.7748050506276947
0.262307575064777 0.7752667905538
0.261545496113397 0.7757292313184163
0.260783417162018 0.7761923750525335
0.260021338210639 0.776656223896876
0.259259259259259 0.7771207800019639
0.258497180307880 0.7775860455281712
0.257735101356501 0.7780520226457872
0.256973022405121 0.7785187135350764
0.256210943453742 0.7789861203863405
0.255448864502362 0.77945424539998
0.254686785550983 0.7799230907865558
0.253924706599604 0.7803926587668522
0.253162627648224 0.7808629515719401
0.252400548696845 0.7813339714432412
0.251638469745466 0.7818057206325909
0.250876390794086 0.7822782014023038
0.250114311842707 0.7827514160252387
0.249352232891328 0.7832253667848639
0.248590153939948 0.7837000559753239
0.247828074988569 0.7841754859015058
0.247065996037189 0.7846516588791057
0.246303917085810 0.7851285772346983
0.245541838134431 0.7856062433058029
0.244779759183051 0.786084659440954
0.244017680231672 0.7865638279997695
0.243255601280293 0.7870437513530214
0.242493522328913 0.787524431882705
0.241731443377534 0.7880058719821116
0.240969364426155 0.788488074055898
0.240207285474775 0.7889710405201609
0.239445206523396 0.7894547738025072
0.238683127572016 0.7899392763421291
0.237921048620637 0.7904245505898772
0.237158969669258 0.7909105990083344
0.236396890717878 0.7913974240718924
0.235634811766499 0.7918850282668254
0.234872732815120 0.7923734140913684
0.234110653863740 0.7928625840557922
0.233348574912361 0.7933525406824817
0.232586495960982 0.7938432865060144
0.231824417009602 0.7943348240732382
0.231062338058223 0.7948271559433513
0.230300259106843 0.7953202846879821
0.229538180155464 0.7958142128912699
0.228776101204085 0.7963089431499457
0.228014022252705 0.7968044780734154
0.227251943301326 0.7973008202838405
0.226489864349947 0.7977979724162235
0.225727785398567 0.7982959371184903
0.224965706447188 0.7987947170515756
0.224203627495809 0.799294314889508
0.223441548544429 0.7997947333194965
0.222679469593050 0.8002959750420162
0.221917390641670 0.8007980427708976
0.221155311690291 0.8013009392334128
0.220393232738912 0.8018046671703658
0.219631153787532 0.802309229336182
0.218869074836153 0.8028146284989979
0.218106995884774 0.8033208674407527
0.217344916933394 0.8038279489572809
0.216582837982015 0.8043358758584039
0.215820759030636 0.8048446509680242
0.215058680079256 0.8053542771242189
0.214296601127877 0.8058647571793361
0.213534522176497 0.8063760940000894
0.212772443225118 0.8068882904676549
0.212010364273739 0.807401349477769
0.211248285322359 0.8079152739408267
0.210486206370980 0.8084300667819806
0.209724127419601 0.8089457309412403
0.208962048468221 0.8094622693735739
0.208199969516842 0.8099796850490096
0.207437890565463 0.8104979809527381
0.206675811614083 0.8110171600852155
0.205913732662704 0.8115372254622687
0.205151653711324 0.8120581801151996
0.204389574759945 0.8125800270908914
0.203627495808566 0.8131027694519161
0.202865416857186 0.8136264102766416
0.202103337905807 0.8141509526593413
0.201341258954428 0.8146763997103033
0.200579180003048 0.8152027545559414
0.199817101051669 0.8157300203389065
0.199055022100290 0.8162582002182003
0.198292943148910 0.816787297369287
0.197530864197531 0.8173173149842099
0.196768785246151 0.8178482562717057
0.196006706294772 0.8183801244573219
0.195244627343393 0.818912922783534
0.194482548392013 0.8194466545098643
0.193720469440634 0.8199813229130019
0.192958390489255 0.8205169312869225
0.192196311537875 0.8210534829430117
0.191434232586496 0.8215909812101874
0.190672153635117 0.8221294294350223
0.189910074683737 0.8226688309818719
0.189147995732358 0.8232091892329981
0.188385916780979 0.8237505075886978
0.187623837829599 0.8242927894674311
0.186861758878220 0.8248360383059509
0.186099679926840 0.8253802575594338
0.185337600975461 0.8259254507016116
0.184575522024082 0.8264716212249055
0.183813443072702 0.8270187726405588
0.183051364121323 0.8275669084787738
0.182289285169944 0.8281160322888482
0.181527206218564 0.8286661476393127
0.180765127267185 0.8292172581180707
0.180003048315806 0.8297693673325383
0.179240969364426 0.8303224789097867
0.178478890413047 0.830876596496685
0.177716811461667 0.8314317237600443
0.176954732510288 0.8319878643867635
0.176192653558909 0.832545022083977
0.175430574607529 0.8331032005792021
0.174668495656150 0.833662403620489
0.173906416704771 0.8342226349765728
0.173144337753391 0.8347838984370242
0.172382258802012 0.8353461978124055
0.171620179850633 0.8359095369344246
0.170858100899253 0.8364739196560916
0.170096021947874 0.8370393498518783
0.169333942996494 0.8376058314178768
0.168571864045115 0.8381733682719607
0.167809785093736 0.8387419643539488
0.167047706142356 0.8393116236257684
0.166285627190977 0.8398823500716213
0.165523548239598 0.8404541476981509
0.164761469288218 0.8410270205346118
0.163999390336839 0.8416009726330393
0.163237311385460 0.8421760080684229
0.162475232434080 0.8427521309388781
0.161713153482701 0.8433293453658235
0.160951074531321 0.8439076554941569
0.160188995579942 0.8444870654924344
0.159426916628563 0.8450675795530503
0.158664837677183 0.8456492018924204
0.157902758725804 0.8462319367511645
0.157140679774425 0.8468157883942928
0.156378600823045 0.8474007611113936
0.155616521871666 0.8479868592168218
0.154854442920287 0.8485740870498907
0.154092363968907 0.8491624489750639
0.153330285017528 0.8497519493821515
0.152568206066148 0.8503425926865057
0.151806127114769 0.8509343833292197
0.151044048163390 0.8515273257773283
0.150281969212010 0.8521214245240102
0.149519890260631 0.8527166840887926
0.148757811309252 0.8533131090177578
0.147995732357872 0.8539107038837513
0.147233653406493 0.8545094732865925
0.146471574455114 0.8551094218532876
0.145709495503734 0.8557105542382439
0.144947416552355 0.8563128751234867
0.144185337600975 0.8569163892188787
0.143423258649596 0.8575211012623404
0.142661179698217 0.8581270160200742
0.141899100746837 0.8587341382867896
0.141137021795458 0.859342472885931
0.140374942844079 0.8599520246699084
0.139612863892699 0.860562798520329
0.138850784941320 0.8611747993482324
0.138088705989941 0.8617880320943276
0.137326627038561 0.8624025017292328
0.136564548087182 0.863018213253717
0.135802469135802 0.8636351716989448
0.135040390184423 0.8642533821267228
0.134278311233044 0.8648728496297492
0.133516232281664 0.8654935793318663
0.132754153330285 0.8661155763883139
0.131992074378906 0.8667388459859872
0.131229995427526 0.8673633933436964
0.130467916476147 0.867989223712429
0.129705837524768 0.8686163423756152
0.128943758573388 0.8692447546493959
0.128181679622009 0.869874465882892
0.127419600670629 0.8705054814584798
0.126657521719250 0.871137806792066
0.125895442767871 0.8717714473333675
0.125133363816491 0.8724064085661929
0.124371284865112 0.8730426960087279
0.123609205913733 0.873680315213823
0.122847126962353 0.8743192717692855
0.122085048010974 0.874959571298172
0.121322969059595 0.8756012194590868
0.120560890108215 0.8762442219464818
0.119798811156836 0.8768885844909602
0.119036732205456 0.8775343128595827
0.118274653254077 0.8781814128561785
0.117512574302698 0.8788298903216577
0.116750495351318 0.8794797511343279
0.115988416399939 0.8801310012102148
0.115226337448560 0.880783646503386
0.114464258497180 0.8814376930062761
0.113702179545801 0.8820931467500194
0.112940100594422 0.8827500138047822
0.112178021643042 0.8834083002801021
0.111415942691663 0.884068012325227
0.110653863740283 0.8847291561294627
0.109891784788904 0.8853917379225195
0.109129705837525 0.8860557639748659
0.108367626886145 0.8867212405980851
0.107605547934766 0.8873881741452342
0.106843468983387 0.8880565710112099
0.106081390032007 0.8887264376331159
0.105319311080628 0.8893977804906356
0.104557232129249 0.8900706061064079
0.103795153177869 0.8907449210464092
0.103033074226490 0.8914207319203369
0.102270995275111 0.8920980453819989
0.101508916323731 0.8927768681297075
0.100746837372352 0.8934572069066774
0.0999847584209724 0.894139068501427
0.0992226794695931 0.8948224597481863
0.0984606005182137 0.895507387527308
0.0976985215668343 0.8961938587656829
0.0969364426154550 0.8968818804371625
0.0961743636640756 0.8975714595629823
0.0954122847126962 0.8982626032121939
0.0946502057613169 0.8989553185020988
0.0938881268099375 0.8996496125986907
0.0931260478585581 0.9003454927170984
0.0923639689071788 0.901042966122038
0.0916018899557994 0.9017420401282673
0.0908398110044201 0.9024427221010478
0.0900777320530407 0.9031450194566094
0.0893156531016613 0.9038489396626225
0.0885535741502820 0.9045544902386761
0.0877914951989026 0.9052616787567581
0.0870294162475233 0.9059705128417452
0.0862673372961439 0.9066810001718965
0.0855052583447645 0.9073931484793524
0.0847431793933852 0.9081069655506401
0.0839811004420058 0.9088224592271859
0.0832190214906264 0.9095396374058322
0.0824569425392471 0.9102585080393609
0.0816948635878677 0.910979079137023
0.0809327846364883 0.9117013587650754
0.0801707056851090 0.912425355047322
0.0794086267337296 0.9131510761656646
0.0786465477823503 0.9138785303606562
0.0778844688309709 0.9146077259320643
0.0771223898795915 0.9153386712394401
0.0763603109282122 0.9160713747026931
0.0755982319768328 0.9168058448026742
0.0748361530254534 0.9175420900817663
0.0740740740740741 0.91828011914448
0.0733119951226947 0.919019940658058
0.0725499161713153 0.919761563353087
0.0717878372199360 0.920504996024116
0.0710257582685566 0.9212502475302837
0.0702636793171773 0.921997326795952
0.0695016003657979 0.9227462428113485
0.0687395214144185 0.9234970046332158
0.0679774424630392 0.9242496213854704
0.0672153635116598 0.9250041022598686
0.0664532845602804 0.9257604565166799
0.0656912056089011 0.9265186934853717
0.0649291266575217 0.927278822565299
0.0641670477061424 0.9280408532264054
0.0634049687547630 0.9288047950099317
0.0626428898033836 0.929570657529133
0.0618808108520043 0.9303384504700075
0.0611187319006249 0.9311081835920291
0.0603566529492455 0.9318798667288964
0.0595945739978662 0.9326535097892851
0.0588324950464868 0.9334291227576134
0.0580704160951075 0.9342067156948157
0.0573083371437281 0.9349862987391275
0.0565462581923487 0.9357678821068788
0.0557841792409694 0.9365514760932985
0.0550221002895900 0.9373370910733306
0.0542600213382106 0.9381247375024575
0.0534979423868313 0.9389144259175379
0.0527358634354519 0.9397061669376524
0.0519737844840725 0.9404999712649623
0.0512117055326932 0.9412958496855787
0.0504496265813138 0.9420938130704434
0.0496875476299345 0.9428938723762202
0.0489254686785551 0.9436960386462
0.0481633897271757 0.9445003230112162
0.0474013107757964 0.9453067366905725
0.0466392318244170 0.9461152909929842
0.0458771528730376 0.9469259973175304
0.0451150739216583 0.9477388671546193
0.0443529949702789 0.9485539120869686
0.0435909160188996 0.9493711437905955
0.0428288370675202 0.9501905740358222
0.0420667581161408 0.9510122146882956
0.0413046791647615 0.9518360777100184
0.0405426002133821 0.9526621751603966
0.0397805212620027 0.9534905191973007
0.0390184423106234 0.9543211220781388
0.0382563633592440 0.9551539961609496
0.0374942844078647 0.9559891539055053
0.0367322054564853 0.9568266078744321
0.0359701265051059 0.9576663707343466
0.0352080475537266 0.9585084552570062
0.0344459686023472 0.9593528743204774
0.0336838896509678 0.9601996409103188
0.0329218106995885 0.961048768120781
0.0321597317482091 0.9619002691560249
0.0313976527968298 0.9627541573313534
0.0306355738454504 0.9636104460744656
0.0298734948940710 0.9644691489267231
0.0291114159426917 0.9653302795444396
0.0283493369913123 0.9661938517001843
0.0275872580399329 0.9670598792841065
0.0268251790885536 0.9679283763052783
0.0260631001371742 0.9687993568930573
0.0253010211857948 0.9696728352984672
0.0245389422344155 0.9705488258955999
0.0237768632830361 0.9714273431830371
0.0230147843316568 0.9723084017852932
0.0222527053802774 0.9731920164542769
0.0214906264288980 0.9740782020707784
0.0207285474775187 0.974966973645974
0.0199664685261393 0.9758583463229539
0.0192043895747599 0.976752335378276
0.0184423106233806 0.9776489562235362
0.0176802316720012 0.9785482244069681
0.0169181527206219 0.979450155615062
0.0161560737692425 0.9803547656742105
0.0153939948178631 0.9812620705523785
0.0146319158664838 0.9821720863607959
0.0138698369151044 0.9830848293556794
0.0131077579637250 0.9840003159399765
0.0123456790123457 0.9849185626651388
0.0115836000609663 0.9858395862329201
0.0108215211095870 0.9867634034972029
0.0100594421582076 0.9876900314658535
0.00929736320682823 0.9886194873026023
0.00853528425544886 0.9895517883289574
0.00777320530406950 0.9904869520261438
0.00701112635269014 0.9914249960370742
0.00624904740131078 0.992365938168351
0.00548696844993141 0.993309796392298
0.00472488949855205 0.9942565888490243
0.00396281054717269 0.9952063338485202
0.00320073159579332 0.9961590498727866
0.00243865264441396 0.9971147555779977
0.00167657369303460 0.9980734697966962
0.000914494741655235 0.9990352115400264
0 1

==> plots/first_full_distance_asym.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.992561054068462
0.0200000000000000 0.985205241967099
0.0300000000000000 0.977930716976464
0.0400000000000000 0.970735693528416
0.0500000000000000 0.963618444523276
0.0600000000000000 0.956577298793173
0.0700000000000000 0.949610638702064
0.0800000000000000 0.942716897873673
0.0900000000000000 0.935894559039188
0.100000000000000 0.929142151997225
0.110000000000000 0.922458251679051
0.120000000000000 0.915841476312602
0.130000000000000 0.909290485679284
0.140000000000000 0.902803979457948
0.150000000000000 0.896380695650870
0.160000000000000 0.890019409086860
0.170000000000000 0.883718929997023
0.180000000000000 0.877478102658946
0.190000000000000 0.871295804105399
0.200000000000000 0.865170942893889
0.210000000000000 0.859102457933643
0.220000000000000 0.853089317366827
0.230000000000000 0.847130517501008
0.240000000000000 0.841225081790054
0.250000000000000 0.835372059860870
0.260000000000000 0.829570526583477
0.270000000000000 0.823819581182165
0.280000000000000 0.818118346385539
0.290000000000000 0.812465967613425
0.300000000000000 0.806861612198743
0.310000000000000 0.801304468642535
0.320000000000000 0.795793745900477
0.330000000000000 0.790328672699283
0.340000000000000 0.784908496881501
0.350000000000000 0.779532484777304
0.360000000000000 0.774199920601940
0.370000000000000 0.768910105877597
0.380000000000000 0.763662358878495
0.390000000000000 0.758456014098101
0.400000000000000 0.753290421737408
0.410000000000000 0.748164947213280
0.420000000000000 0.743078970685939
0.430000000000000 0.738031886604690
0.440000000000000 0.733023103271042
0.450000000000000 0.728052042418454
0.460000000000000 0.723118138807914
0.470000000000000 0.718220839838673
0.480000000000000 0.713359605173434
0.490000000000000 0.708533906377366
0.500000000000000 0.703743226570330
0.510000000000000 0.698987060091746
0.520000000000000 0.694264912177537
0.530000000000000 0.689576298648650
0.540000000000000 0.684920745610647
0.550000000000000 0.680297789163901
0.560000000000000 0.675706975123942
0.570000000000000 0.671147858751540
0.580000000000000 0.666620004492117
0.590000000000000 0.662122985724091
0.600000000000000 0.657656384515807
0.610000000000000 0.653219791390690
0.620000000000000 0.648812805100289
0.630000000000000 0.644435032404908
0.640000000000000 0.640086087861501
0.650000000000000 0.635765593618562
0.660000000000000 0.631473179217725
0.670000000000000 0.627208481401815
0.680000000000000 0.622971143929095
0.690000000000000 0.618760817393481
0.700000000000000 0.614577159050481
0.710000000000000 0.610419832648651
0.720000000000000 0.606288508266359
0.730000000000000 0.602182862153650
0.740000000000000 0.598102576579031
0.750000000000000 0.594047339680983
0.760000000000000 0.590016845324037
0.770000000000000 0.586010792959234
0.780000000000000 0.582028887488824
0.790000000000000 0.578070839135037
0.800000000000000 0.574136363312781
0.810000000000000 0.570225180506144
0.820000000000001 0.566337016148536
0.830000000000001 0.562471600506369
0.840000000000001 0.558628668566128
0.850000000000001 0.554807959924739
0.860000000000001 0.551009218683088
0.870000000000001 0.547232193342624
0.880000000000001 0.543476636704893
0.890000000000001 0.539742305773938
0.900000000000001 0.536028961661461
0.910000000000001 0.532336369494633
0.920000000000001 0.528664298326495
0.930000000000001 0.525012521048835
0.940000000000001 0.521380814307482
0.950000000000001 0.517768958419917
0.960000000000001 0.514176737295144
0.970000000000001 0.510603938355724
0.980000000000001 0.507050352461935
0.990000000000001 0.503515773837950
1 0.5

==> plots/first_half_distance_asym.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.992702415239811
0.0200000000000000 0.985481102071467
0.0300000000000000 0.978334480887948
0.0400000000000000 0.971261020703892
0.0500000000000000 0.964259237178242
0.0600000000000000 0.957327690736521
0.0700000000000000 0.950464984786743
0.0800000000000000 0.943669764023411
0.0900000000000000 0.936940712814430
0.100000000000000 0.930276553666124
0.110000000000000 0.923676045761832
0.120000000000000 0.917137983569916
0.130000000000000 0.910661195517242
0.140000000000000 0.904244542724469
0.150000000000000 0.897886917799728
0.160000000000000 0.891587243687478
0.170000000000000 0.885344472569529
0.180000000000000 0.879157584815437
0.190000000000000 0.873025587979604
0.200000000000000 0.866947515842636
0.210000000000000 0.860922427494612
0.220000000000000 0.854949406458101
0.230000000000000 0.849027559848860
0.240000000000000 0.843156017572292
0.250000000000000 0.837333931553857
0.260000000000000 0.831560475001703
0.270000000000000 0.825834841699952
0.280000000000000 0.820156245331073
0.290000000000000 0.814523918825962
0.300000000000000 0.808937113740348
0.310000000000000 0.803395099656273
0.320000000000000 0.797897163607431
0.330000000000000 0.792442609527251
0.340000000000000 0.787030757718627
0.350000000000000 0.781660944344310
0.360000000000000 0.776332520936986
0.370000000000000 0.771044853928134
0.380000000000000 0.765797324194815
0.390000000000000 0.760589326623574
0.400000000000000 0.755420269690678
0.410000000000000 0.750289575057981
0.420000000000000 0.745196677183696
0.430000000000000 0.740141022947440
0.440000000000000 0.735122071288917
0.450000000000000 0.730139292859648
0.460000000000000 0.725192169687201
0.470000000000000 0.720280194851358
0.480000000000000 0.715402872171741
0.490000000000000 0.710559715906401
0.500000000000000 0.705750250460907
0.510000000000000 0.700974010107508
0.520000000000000 0.696230538713949
0.530000000000000 0.691519389481546
0.540000000000000 0.686840124692132
0.550000000000000 0.682192315463541
0.560000000000000 0.677575541513261
0.570000000000000 0.672989390929938
0.580000000000000 0.668433459952432
0.590000000000000 0.663907352756106
0.600000000000000 0.659410681246096
0.610000000000000 0.654943064857243
0.620000000000000 0.650504130360493
0.630000000000000 0.646093511675444
0.640000000000000 0.641710849688889
0.650000000000000 0.637355792079036
0.660000000000000 0.633027993145279
0.670000000000000 0.628727113643244
0.680000000000000 0.624452820624958
0.690000000000000 0.620204787283928
0.700000000000000 0.615982692804958
0.710000000000000 0.611786222218539
0.720000000000000 0.607615066259618
0.730000000000000 0.603468921230636
0.740000000000000 0.599347488868624
0.750000000000000 0.595250476216267
0.760000000000000 0.591177595496755
0.770000000000000 0.587128563992311
0.780000000000000 0.583103103926263
0.790000000000000 0.579100942348516
0.800000000000000 0.575121811024350
0.810000000000000 0.571165446326383
0.820000000000001 0.567231589129619
0.830000000000001 0.563319984709473
0.840000000000001 0.559430382642655
0.850000000000001 0.555562536710845
0.860000000000001 0.551716204807040
0.870000000000001 0.547891148844498
0.880000000000001 0.544087134668188
0.890000000000001 0.540303931968674
0.900000000000001 0.536541314198324
0.910000000000001 0.532799058489821
0.920000000000001 0.529076945576834
0.930000000000001 0.525374759716845
0.940000000000001 0.521692288616017
0.950000000000001 0.518029323356057
0.960000000000001 0.514385658323008
0.970000000000001 0.510761091137919
0.980000000000001 0.507155422589309
0.990000000000001 0.503568456567391
1 0.5

==> plots/first_r=05_full_distance.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.992563878368186
0.0200000000000000 0.985210750024855
0.0300000000000000 0.977938773947635
0.0400000000000000 0.970746169986742
0.0500000000000000 0.963631216198525
0.0600000000000000 0.956592246324046
0.0700000000000000 0.949627647403315
0.0800000000000000 0.942735857516467
0.0900000000000000 0.935915363643840
0.100000000000000 0.929164699637474
0.110000000000000 0.922482444297142
0.120000000000000 0.915867219544460
0.130000000000000 0.909317688689141
0.140000000000000 0.902832554781831
0.150000000000000 0.896410559048377
0.160000000000000 0.890050479400730
0.170000000000000 0.883751129020010
0.180000000000000 0.877511355007548
0.190000000000000 0.871330037100041
0.200000000000000 0.865206086445166
0.210000000000000 0.859138444434266
0.220000000000000 0.853126081588939
0.230000000000000 0.847167996498556
0.240000000000000 0.841263214805931
0.250000000000000 0.835410788238543
0.260000000000000 0.829609793682863
0.270000000000000 0.823859332299510
0.280000000000000 0.818158528677069
0.290000000000000 0.812506530022575
0.300000000000000 0.806902505386761
0.310000000000000 0.801345644922279
0.320000000000000 0.795835159173239
0.330000000000000 0.790370278394466
0.340000000000000 0.784950251899013
0.350000000000000 0.779574347432516
0.360000000000000 0.774241850573081
0.370000000000000 0.768952064155456
0.380000000000000 0.763704307718320
0.390000000000000 0.758497916973566
0.400000000000000 0.753332243296566
0.410000000000000 0.748206653236387
0.420000000000000 0.743120528045064
0.430000000000000 0.738073263225014
0.440000000000000 0.733064268093781
0.450000000000000 0.728092965365304
0.460000000000000 0.723158790746966
0.470000000000000 0.718261192551711
0.480000000000000 0.713399631324565
0.490000000000000 0.708573579482909
0.500000000000000 0.703782520969909
0.510000000000000 0.699025950920525
0.520000000000000 0.694303375339560
0.530000000000000 0.689614310791216
0.540000000000000 0.684958284099690
0.550000000000000 0.680334832060313
0.560000000000000 0.675743501160812
0.570000000000000 0.671183847312260
0.580000000000000 0.666655435589315
0.590000000000000 0.662157839979365
0.600000000000000 0.657690643140209
0.610000000000000 0.653253436165943
0.620000000000000 0.648845818360699
0.630000000000000 0.644467397019929
0.640000000000000 0.640117787218958
0.650000000000000 0.635796611608464
0.660000000000000 0.631503500216673
0.670000000000000 0.627238090257967
0.680000000000000 0.623000025947667
0.690000000000000 0.618788958322763
0.700000000000000 0.614604545068344
0.710000000000000 0.610446450349533
0.720000000000000 0.606314344648698
0.730000000000000 0.602207904607760
0.740000000000000 0.598126812875388
0.750000000000000 0.594070757958918
0.760000000000000 0.590039434080814
0.770000000000000 0.586032541039500
0.780000000000000 0.582049784074412
0.790000000000000 0.578090873735109
0.800000000000000 0.574155525754309
0.810000000000000 0.570243460924700
0.820000000000001 0.566354404979386
0.830000000000001 0.562488088475863
0.840000000000001 0.558644246683370
0.850000000000001 0.554822619473527
0.860000000000001 0.551022951214121
0.870000000000001 0.547244990665949
0.880000000000001 0.543488490882603
0.890000000000001 0.539753209113100
0.900000000000001 0.536038906707269
0.910000000000001 0.532345349023773
0.920000000000001 0.528672305340726
0.930000000000001 0.525019548768766
0.940000000000001 0.521386856166544
0.950000000000001 0.517774008058519
0.960000000000001 0.514180788555014
0.970000000000001 0.510606985274421
0.980000000000001 0.507052389267529
0.990000000000001 0.503516794943861
1 0.5

==> plots/first_r=05_half_distance.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.992704729262376
0.0200000000000000 0.985485620661053
0.0300000000000000 0.978341098666911
0.0400000000000000 0.971269636189891
0.0500000000000000 0.964269752611456
0.0600000000000000 0.957340011916035
0.0700000000000000 0.950479020915548
0.0800000000000000 0.943685427561486
0.0900000000000000 0.936957919339412
0.100000000000000 0.930295221741104
0.110000000000000 0.923696096809854
0.120000000000000 0.917159341754786
0.130000000000000 0.910683787630258
0.140000000000000 0.904268298076756
0.150000000000000 0.897911768119827
0.160000000000000 0.891613123023903
0.170000000000000 0.885371317198015
0.180000000000000 0.879185333150592
0.190000000000000 0.873054180490754
0.200000000000000 0.866976894973601
0.210000000000000 0.860952537587214
0.220000000000000 0.854980193679201
0.230000000000000 0.849058972120721
0.240000000000000 0.843188004506109
0.250000000000000 0.837366444386272
0.260000000000000 0.831593466534160
0.270000000000000 0.825868266240726
0.280000000000000 0.820190058639858
0.290000000000000 0.814558078060869
0.300000000000000 0.808971577407197
0.310000000000000 0.803429827560063
0.320000000000000 0.797932116805881
0.330000000000000 0.792477750286300
0.340000000000000 0.787066049469814
0.350000000000000 0.781696351643921
0.360000000000000 0.776368009426898
0.370000000000000 0.771080390298261
0.380000000000000 0.765832876147100
0.390000000000000 0.760624862837424
0.400000000000000 0.755455759789803
0.410000000000000 0.750324989578551
0.420000000000000 0.745231987543767
0.430000000000000 0.740176201417577
0.440000000000000 0.735157090963976
0.450000000000000 0.730174127631657
0.460000000000000 0.725226794219275
0.470000000000000 0.720314584552631
0.480000000000000 0.715437003173249
0.490000000000000 0.710593565037873
0.500000000000000 0.705783795228436
0.510000000000000 0.701007228672059
0.520000000000000 0.696263409870662
0.530000000000000 0.691551892639802
0.540000000000000 0.686872239856356
0.550000000000000 0.682224023214705
0.560000000000000 0.677606822991052
0.570000000000000 0.673020227815577
0.580000000000000 0.668463834452103
0.590000000000000 0.663937247584983
0.600000000000000 0.659440079612917
0.610000000000000 0.654971950449455
0.620000000000000 0.650532487329892
0.630000000000000 0.646121324624333
0.640000000000000 0.641738103656695
0.650000000000000 0.637382472529417
0.660000000000000 0.633054085953636
0.670000000000000 0.628752605084690
0.680000000000000 0.624477697362675
0.690000000000000 0.620229036357925
0.700000000000000 0.616006301621198
0.710000000000000 0.611809178538430
0.720000000000000 0.607637358189863
0.730000000000000 0.603490537213396
0.740000000000000 0.599368417672024
0.750000000000000 0.595270706925199
0.760000000000000 0.591197117503983
0.770000000000000 0.587147366989867
0.780000000000000 0.583121177897103
0.790000000000000 0.579118277558466
0.800000000000000 0.575138398014291
0.810000000000000 0.571181275904687
0.820000000000001 0.567246652364827
0.830000000000001 0.563334272923193
0.840000000000001 0.559443887402693
0.850000000000001 0.555575249824541
0.860000000000001 0.551728118314809
0.870000000000001 0.547902255013569
0.880000000000001 0.544097425986546
0.890000000000001 0.540313401139166
0.900000000000001 0.536549954132964
0.910000000000001 0.532806862304245
0.920000000000001 0.529083906584944
0.930000000000001 0.525380871425596
0.940000000000001 0.521697544720362
0.950000000000001 0.518033717734049
0.960000000000001 0.514389185031041
0.970000000000001 0.510763744406103
0.980000000000001 0.507157196816988
0.990000000000001 0.503569346318792

==> plots/first_r=05_small_w.txt <==
X Y
1 0.5
0.998000000000000 0.5007217084348343
0.996000000000000 0.5014441396624133
0.994000000000000 0.5021672951319456
0.992000000000000 0.502891176297003
0.990000000000000 0.503615784615538
0.988000000000000 0.5043411215499005
0.986000000000000 0.5050671885668566
0.984000000000000 0.5057939871376059
0.982000000000000 0.5065215187377995
0.980000000000000 0.5072497848475576
0.978000000000000 0.5079787869514881
0.976000000000000 0.5087085265387047
0.974000000000000 0.5094390051028447
0.972000000000000 0.5101702241420878
0.970000000000000 0.5109021851591743
0.968000000000000 0.5116348896614236
0.966000000000000 0.5123683391607532
0.964000000000000 0.5131025351736971
0.962000000000000 0.5138374792214243
0.960000000000000 0.5145731728297582
0.958000000000000 0.5153096175291961
0.956000000000000 0.5160468148549266
0.954000000000000 0.516784766346851
0.952000000000000 0.5175234735496005
0.950000000000000 0.518262938012557
0.948000000000000 0.5190031612898725
0.946000000000000 0.5197441449404878
0.944000000000000 0.5204858905281532
0.942000000000000 0.5212283996214474
0.940000000000000 0.5219716737937985
0.938000000000000 0.522715714623503
0.936000000000000 0.5234605236937462
0.934000000000000 0.5242061025926229
0.932000000000000 0.524952452913157
0.930000000000000 0.5256995762533221
0.928000000000000 0.5264474742160627
0.926000000000000 0.527196148409314
0.924000000000000 0.5279456004460226
0.922000000000000 0.5286958319441682
0.920000000000000 0.5294468445267843
0.918000000000000 0.5301986398219781
0.916000000000000 0.5309512194629533
0.914000000000000 0.5317045850880309
0.912000000000000 0.5324587383406694
0.910000000000000 0.5332136808694881
0.908000000000000 0.5339694143282877
0.906000000000000 0.5347259403760726
0.904000000000000 0.5354832606770717
0.902000000000000 0.5362413769007618
0.900000000000000 0.5370002907218886
0.898000000000000 0.5377600038204888
0.896000000000000 0.538520517881914
0.894000000000000 0.539281834596851
0.892000000000000 0.540043955661346
0.890000000000000 0.540806882776826
0.888000000000000 0.5415706176501229
0.886000000000000 0.5423351619934953
0.884000000000000 0.5431005175246519
0.882000000000000 0.5438666859667751
0.880000000000000 0.5446336690485437
0.878000000000000 0.5454014685041564
0.876000000000000 0.5461700860733554
0.874000000000000 0.5469395235014501
0.872000000000000 0.5477097825393413
0.870000000000000 0.5484808649435441
0.868000000000000 0.5492527724762126
0.866000000000000 0.5500255069051643
0.864000000000000 0.5507990700039034
0.862000000000000 0.5515734635516467
0.860000000000000 0.5523486893333467
0.858000000000000 0.5531247491397172
0.856000000000000 0.5539016447672576
0.854000000000000 0.5546793780182783
0.852000000000000 0.5554579507009254
0.850000000000000 0.5562373646292064
0.848000000000000 0.5570176216230148
0.846000000000000 0.5577987235081565
0.844000000000000 0.5585806721163746
0.842000000000000 0.5593634692853758
0.840000000000000 0.5601471168588559
0.838000000000000 0.5609316166865262
0.836000000000000 0.5617169706241396
0.834000000000000 0.5625031805335163
0.832000000000000 0.5632902482825716
0.830000000000000 0.5640781757453411
0.828000000000000 0.5648669648020087
0.826000000000000 0.5656566173389326
0.824000000000000 0.5664471352486727
0.822000000000000 0.5672385204300182
0.820000000000000 0.5680307747880142
0.818000000000000 0.5688239002339901
0.816000000000000 0.5696178986855861
0.814000000000000 0.5704127720667824
0.812000000000000 0.5712085223079261
0.810000000000000 0.5720051513457598
0.808000000000000 0.5728026611234497
0.806000000000000 0.5736010535906145
0.804000000000000 0.5744003307033531
0.802000000000000 0.5752004944242742
0.800000000000000 0.5760015467225251
0.798000000000000 0.5768034895738199
0.796000000000000 0.57760632496047
0.794000000000000 0.578410054871413
0.792000000000000 0.5792146813022416
0.790000000000000 0.5800202062552342
0.788000000000000 0.5808266317393848
0.786000000000000 0.5816339597704321
0.784000000000000 0.5824421923708912
0.782000000000000 0.5832513315700825
0.780000000000000 0.5840613794041636
0.778000000000000 0.5848723379161587
0.776000000000000 0.5856842091559906
0.774000000000000 0.5864969951805117
0.772000000000000 0.5873106980535345
0.770000000000000 0.5881253198458638
0.768000000000000 0.5889408626353279
0.766000000000000 0.5897573285068106
0.764000000000000 0.5905747195522832
0.762000000000000 0.5913930378708367
0.760000000000000 0.5922122855687137
0.758000000000000 0.5930324647593416
0.756000000000000 0.5938535775633644
0.754000000000000 0.594675626108677
0.752000000000000 0.595498612530457
0.750000000000000 0.596322538971198
0.748000000000000 0.5971474075807445
0.746000000000000 0.5979732205163236
0.744000000000000 0.5987999799425804
0.742000000000000 0.5996276880316114
0.740000000000000 0.6004563469629983
0.738000000000000 0.6012859589238435
0.736000000000000 0.602116526108804
0.734000000000000 0.6029480507201261
0.732000000000000 0.6037805349676812
0.730000000000000 0.6046139810690001
0.728000000000000 0.6054483912493094
0.726000000000000 0.6062837677415661
0.724000000000000 0.6071201127864945
0.722000000000000 0.6079574286326216
0.720000000000000 0.6087957175363136
0.718000000000000 0.6096349817618119
0.716000000000000 0.6104752235812708
0.714000000000000 0.6113164452747937
0.712000000000000 0.6121586491304701
0.710000000000000 0.6130018374444135
0.708000000000000 0.6138460125207984
0.706000000000000 0.6146911766718985
0.704000000000000 0.6155373322181245
0.702000000000000 0.6163844814880624
0.700000000000000 0.6172326268185115
0.698000000000000 0.6180817705545244
0.696000000000000 0.618931915049444
0.694000000000000 0.6197830626649443
0.692000000000000 0.6206352157710688
0.690000000000000 0.6214883767462702
0.688000000000000 0.622342547977451
0.686000000000000 0.6231977318600025
0.684000000000000 0.6240539307978457
0.682000000000000 0.6249111472034714
0.680000000000000 0.6257693834979823
0.678000000000000 0.626628642111132
0.676000000000000 0.6274889254813678
0.674000000000000 0.6283502360558718
0.672000000000000 0.6292125762906022
0.670000000000000 0.6300759486503364
0.668000000000000 0.6309403556087118
0.666000000000000 0.6318057996482699
0.664000000000000 0.6326722832604976
0.662000000000000 0.6335398089458714
0.660000000000000 0.6344083792139001
0.658000000000000 0.6352779965831685
0.656000000000000 0.636148663581381
0.654000000000000 0.6370203827454063
0.652000000000000 0.6378931566213211
0.650000000000000 0.6387669877644546
0.648000000000000 0.6396418787394345
0.646000000000000 0.6405178321202307
0.644000000000000 0.6413948504902022
0.642000000000000 0.6422729364421412
0.640000000000000 0.6431520925783207
0.638000000000000 0.6440323215105392
0.636000000000000 0.6449136258601692
0.634000000000000 0.6457960082582019
0.632000000000000 0.6466794713452959
0.630000000000000 0.6475640177718237
0.628000000000000 0.6484496501979202
0.626000000000000 0.6493363712935298
0.624000000000000 0.6502241837384555
0.622000000000000 0.6511130902224072
0.620000000000000 0.6520030934450503
0.618000000000000 0.6528941961160548
0.616000000000000 0.6537864009551464
0.614000000000000 0.6546797106921534
0.612000000000000 0.6555741280670601
0.610000000000000 0.656469655830054
0.608000000000000 0.6573662967415793
0.606000000000000 0.6582640535723864
0.604000000000000 0.6591629291035835
0.602000000000000 0.6600629261266886
0.600000000000000 0.6609640474436813
0.598000000000000 0.6618662958670554
0.596000000000000 0.6627696742198708
0.594000000000000 0.6636741853358078
0.592000000000000 0.6645798320592193
0.590000000000000 0.6654866172451848
0.588000000000000 0.6663945437595649
0.586000000000000 0.6673036144790545
0.584000000000000 0.6682138322912388
0.582000000000000 0.6691252000946478
0.580000000000000 0.6700377207988111
0.578000000000000 0.6709513973243144
0.576000000000000 0.6718662326028555
0.574000000000000 0.6727822295773005
0.572000000000000 0.6736993912017405
0.570000000000000 0.674617720441549
0.568000000000000 0.6755372202734395
0.566000000000000 0.6764578936855234
0.564000000000000 0.6773797436773676
0.562000000000000 0.678302773260054
0.560000000000000 0.6792269854562383
0.558000000000000 0.6801523833002091
0.556000000000000 0.6810789698379478
0.554000000000000 0.6820067481271888
0.552000000000000 0.6829357212374798
0.550000000000000 0.6838658922502436
0.548000000000000 0.6847972642588385
0.546000000000000 0.6857298403686201
0.544000000000000 0.6866636236970035
0.542000000000000 0.6875986173735267
0.540000000000000 0.6885348245399119
0.538000000000000 0.6894722483501305
0.536000000000000 0.6904108919704657
0.534000000000000 0.691350758579577
0.532000000000000 0.6922918513685652
0.530000000000000 0.6932341735410366
0.528000000000000 0.6941777283131694
0.526000000000000 0.6951225189137785
0.524000000000000 0.6960685485843827
0.522000000000000 0.6970158205792709
0.520000000000000 0.6979643381655698
0.518000000000000 0.6989141046233105
0.516000000000000 0.6998651232454979
0.514000000000000 0.7008173973381779
0.512000000000000 0.7017709302205073
0.510000000000000 0.7027257252248231
0.508000000000000 0.7036817856967115
0.506000000000000 0.7046391149950797
0.504000000000000 0.705597716492225
0.502000000000000 0.7065575935739079
0.500000000000000 0.7075187496394222
0.498000000000000 0.7084811881016682
0.496000000000000 0.7094449123872253
0.494000000000000 0.710409925936425
0.492000000000000 0.7113762322034248
0.490000000000000 0.7123438346562816
0.488000000000000 0.7133127367770281
0.486000000000000 0.7142829420617456
0.484000000000000 0.7152544540206421
0.482000000000000 0.7162272761781268
0.480000000000000 0.7172014120728877
0.478000000000000 0.7181768652579682
0.476000000000000 0.7191536393008457
0.474000000000000 0.7201317377835088
0.472000000000000 0.7211111643025373
0.470000000000000 0.7220919224691803
0.468000000000000 0.7230740159094374
0.466000000000000 0.7240574482641378
0.464000000000000 0.7250422231890226
0.462000000000000 0.726028344354825
0.460000000000000 0.727015815447354
0.458000000000000 0.728004640167575
0.456000000000000 0.7289948222316955
0.454000000000000 0.7299863653712464
0.452000000000000 0.7309792733331685
0.450000000000000 0.7319735498798952
0.448000000000000 0.7329691987894411
0.446000000000000 0.7339662238554848
0.444000000000000 0.7349646288874583
0.442000000000000 0.7359644177106324
0.440000000000000 0.7369655941662064
0.438000000000000 0.7379681621113947
0.435999999999999 0.7389721254195181
0.434000000000000 0.7399774879800913
0.431999999999999 0.7409842536989156
0.430000000000000 0.7419924264981678
0.427999999999999 0.7430020103164938
0.426000000000000 0.7440130091090997
0.423999999999999 0.7450254268478449
0.422000000000000 0.7460392675213361
0.419999999999999 0.7470545351350215
0.418000000000000 0.7480712337112856
0.415999999999999 0.7490893672895451
0.414000000000000 0.7501089399263443
0.411999999999999 0.7511299556954536
0.410000000000000 0.7521524186879658
0.407999999999999 0.7531763330123952
0.406000000000000 0.754201702794776
0.403999999999999 0.7552285321787634
0.402000000000000 0.756256825325732
0.399999999999999 0.7572865864148794
0.398000000000000 0.7583178196433253
0.395999999999999 0.7593505292262177
0.394000000000000 0.760384719396832
0.391999999999999 0.7614203944066796
0.390000000000000 0.7624575585256088
0.387999999999999 0.7634962160419133
0.386000000000000 0.7645363712624369
0.383999999999999 0.7655780285126815
0.382000000000000 0.7666211921369144
0.379999999999999 0.7676658664982781
0.378000000000000 0.768712055978898
0.375999999999999 0.7697597649799948
0.374000000000000 0.7708089979219936
0.371999999999999 0.7718597592446377
0.370000000000000 0.7729120534070991
0.367999999999999 0.7739658848880948
0.366000000000000 0.7750212581859985
0.363999999999999 0.7760781778189576
0.362000000000000 0.7771366483250082
0.359999999999999 0.7781966742621931
0.358000000000000 0.7792582602086779
0.355999999999999 0.7803214107628719
0.354000000000000 0.7813861305435454
0.351999999999999 0.7824524241899515
0.350000000000000 0.7835202963619471
0.347999999999999 0.7845897517401146
0.346000000000000 0.785660795025885
0.343999999999999 0.7867334309416637
0.342000000000000 0.7878076642309519
0.339999999999999 0.7888834996584764
0.338000000000000 0.7899609420103133
0.335999999999999 0.7910399960940177
0.334000000000000 0.7921206667387513
0.331999999999999 0.7932029587954128
0.330000000000000 0.7942868771367678
0.327999999999999 0.7953724266575815
0.326000000000000 0.7964596122747499
0.323999999999999 0.797548438927435
0.322000000000000 0.7986389115771979
0.319999999999999 0.7997310352081359
0.318000000000000 0.8008248148270178
0.315999999999999 0.801920255463423
0.314000000000000 0.8030173621698791
0.311999999999999 0.804116140022002
0.310000000000000 0.8052165941186374
0.307999999999999 0.8063187295820026
0.306000000000000 0.8074225515578283
0.303999999999999 0.8085280652155051
0.302000000000000 0.809635275748226
0.299999999999999 0.8107441883731354
0.298000000000000 0.8118548083314745
0.295999999999999 0.8129671408887316
0.294000000000000 0.8140811913347898
0.291999999999999 0.8151969649840813
0.290000000000000 0.8163144671757355
0.287999999999999 0.8174337032737354
0.286000000000000 0.8185546786670701
0.283999999999999 0.8196773987698923
0.282000000000000 0.8208018690216733
0.279999999999999 0.8219280948873626
0.278000000000000 0.8230560818575465
0.275999999999999 0.8241858354486091
0.274000000000000 0.8253173612028936
0.271999999999999 0.8264506646888662
0.270000000000000 0.8275857515012797
0.267999999999999 0.8287226272613403
0.266000000000000 0.8298612976168731
0.263999999999999 0.8310017682424924
0.262000000000000 0.8321440448397693
0.259999999999999 0.8332881331374045
0.258000000000000 0.8344340388913992
0.255999999999999 0.8355817678852304
0.254000000000000 0.8367313259300243
0.251999999999999 0.8378827188647349
0.250000000000000 0.8390359525563191
0.247999999999999 0.8401910328999197
0.246000000000000 0.8413479658190429
0.243999999999999 0.8425067572657426
0.242000000000000 0.8436674132208031
0.239999999999999 0.8448299396939252
0.238000000000000 0.8459943427239114
0.235999999999999 0.8471606283788566
0.234000000000000 0.8483288027563348
0.231999999999999 0.8494988719835933
0.230000000000000 0.8506708422177427
0.227999999999999 0.8518447196459542
0.226000000000000 0.8530205104856531
0.223999999999999 0.8541982209847181
0.222000000000000 0.855377857421679
0.219999999999999 0.8565594261059196
0.218000000000000 0.8577429333778777
0.215999999999999 0.8589283856092511
0.214000000000000 0.8601157892032028
0.211999999999999 0.8613051505945685
0.210000000000000 0.8624964762500653
0.207999999999999 0.8636897726685046
0.206000000000000 0.8648850463810014
0.203999999999999 0.8660823039511929
0.202000000000000 0.8672815519754511
0.199999999999999 0.8684827970831035
0.198000000000000 0.869686045936651
0.195999999999999 0.8708913052319913
0.194000000000000 0.8720985816986413
0.191999999999999 0.8733078820999632
0.190000000000000 0.8745192132333909
0.187999999999999 0.8757325819306611
0.185999999999999 0.876947995058042
0.183999999999999 0.8781654595165691
0.181999999999999 0.8793849822422777
0.179999999999999 0.8806065702064422
0.177999999999999 0.8818302304158135
0.175999999999999 0.8830559699128618
0.173999999999999 0.8842837957760178
0.171999999999999 0.8855137151199202
0.169999999999999 0.8867457350956603
0.167999999999999 0.8879798628910354
0.165999999999999 0.8892161057307956
0.163999999999999 0.8904544708769021
0.161999999999999 0.8916949656287795
0.159999999999999 0.8929375973235768
0.157999999999999 0.8941823733364255
0.155999999999999 0.8954293010807045
0.153999999999999 0.8966783880083027
0.151999999999999 0.8979296416098878
0.149999999999999 0.899183069415175
0.147999999999999 0.9004386789932
0.145999999999999 0.9016964779525914
0.143999999999999 0.9029564739418493
0.141999999999999 0.9042186746496225
0.139999999999999 0.905483087804992
0.137999999999999 0.906749721177753
0.135999999999999 0.908018582578703
0.133999999999999 0.9092896798599295
0.131999999999999 0.9105630209151028
0.129999999999999 0.9118386136797689
0.127999999999999 0.9131164661316473
0.125999999999999 0.914396586290929
0.123999999999999 0.915678982220581
0.121999999999999 0.9169636620266475
0.119999999999999 0.9182506338585609
0.117999999999999 0.9195399059094489
0.115999999999999 0.9208314864164502
0.113999999999999 0.922125383661028
0.111999999999999 0.9234216059692902
0.109999999999999 0.9247201617123098
0.107999999999999 0.9260210593064498
0.105999999999999 0.9273243072136903
0.103999999999999 0.9286299139419596
0.101999999999999 0.929937888045465
0.0999999999999992 0.9312482381250331
0.0979999999999994 0.9325609728284445
0.0959999999999992 0.9338761008507808
0.0939999999999994 0.9351936309347657
0.0919999999999992 0.9365135718711178
0.0899999999999994 0.9378359324988996
0.0879999999999992 0.9391607217058743
0.0859999999999994 0.9404879484288631
0.0839999999999992 0.9418176216541082
0.0819999999999994 0.9431497504176363
0.0799999999999992 0.9444843438056286
0.0779999999999994 0.9458214109547911
0.0759999999999992 0.9471609610527321
0.0739999999999994 0.9485030033383376
0.0719999999999992 0.9498475471021579
0.0699999999999994 0.9511946016867893
0.0679999999999992 0.9525441764872672
0.0659999999999994 0.953896280951456
0.0639999999999992 0.9552509245804492
0.0619999999999994 0.9566081169289672
0.0599999999999992 0.9579678676057632
0.0579999999999994 0.959330186274031
0.0559999999999992 0.9606950826518174
0.0539999999999994 0.9620625665124367
0.0519999999999992 0.9634326476848929
0.0499999999999994 0.9648053360543014
0.0479999999999992 0.966180641562319
0.0459999999999994 0.9675585742075732
0.0439999999999992 0.9689391440461019
0.0419999999999994 0.9703223611917898
0.0399999999999991 0.9717082358168169
0.0379999999999994 0.9730967781521036
0.0359999999999991 0.9744879984877671
0.0339999999999994 0.9758819071735766
0.0319999999999991 0.9772785146194171
0.0299999999999994 0.9786778312957536
0.0279999999999991 0.980079867734105
0.0259999999999994 0.9814846345275169
0.0239999999999991 0.9828921423310442
0.0219999999999994 0.9843024018622334
0.0199999999999991 0.9857154239016152
0.0179999999999993 0.9871312192931964
0.0159999999999991 0.9885497989449612
0.0139999999999993 0.9899711738293737
0.0119999999999991 0.9913953549838891
0.00999999999999934 0.9928223535114655
0.00799999999999912 0.9942521805810859
0.00599999999999934 0.9956848474282805
0.00399999999999912 0.9971203653556582
0.00199999999999934 0.9985587457334398

==> plots/first_r=08_small_w.txt <==
X Y
0 1.0
0.0100000000000000 0.9878154003797626
0.0200000000000000 0.9760907082710221
0.0300000000000000 0.9647924643655231
0.0400000000000000 0.9538907329162504
0.0500000000000000 0.9433586237203109
0.0600000000000000 0.9331718925113387
0.0700000000000000 0.9233086048165173
0.0800000000000000 0.9137488515545185
0.0900000000000000 0.9044745071020095
0.100000000000000 0.8954690224389161
0.110000000000000 0.8867172474406219
0.120000000000000 0.8782052775235354
0.130000000000000 0.8699203207457282
0.140000000000000 0.8618505821734662
0.150000000000000 0.8539851628899104
0.160000000000000 0.8463139714759383
0.170000000000000 0.8388276461592271
0.180000000000000 0.8315174861249679
0.190000000000000 0.824375390724118
0.200000000000000 0.8173938055140146
0.210000000000000 0.8105656742301137
0.220000000000000 0.8038843959233171
0.230000000000000 0.7973437866102213
0.240000000000000 0.7909380448778324
0.250000000000000 0.7846617209633034
0.260000000000000 0.7785096888957135
0.270000000000000 0.7724771213430658
0.280000000000000 0.7665594668552682
0.290000000000000 0.7607524292343255
0.300000000000000 0.755051948797511
0.310000000000000 0.7494541853288267
0.320000000000000 0.7439555025394321
0.330000000000000 0.7385524538795537
0.340000000000000 0.7332417695632365
0.350000000000000 0.7280203446836143
0.360000000000000 0.7228852283105286
0.370000000000000 0.7178336134746421
0.380000000000000 0.712862827952931
0.390000000000000 0.7079703257798208
0.400000000000000 0.7031536794164588
0.410000000000000 0.6984105725178217
0.420000000000000 0.6937387932437157
0.430000000000000 0.6891362280653129
0.440000000000000 0.6846008560238175
0.450000000000000 0.6801307434022196
0.460000000000000 0.67572403877498
0.470000000000000 0.6713789684039251
0.480000000000000 0.6670938319516978
0.490000000000000 0.6628669984868387
0.500000000000000 0.6586969027570073
0.510000000000000 0.6545820417090317
0.520000000000000 0.650520971236427
0.530000000000000 0.6465123031367696
0.540000000000000 0.6425547022628834
0.550000000000000 0.6386468838532138
0.560000000000000 0.6347876110280293
0.570000000000000 0.6309756924392416
0.580000000000000 0.6272099800626727
0.590000000000000 0.6234893671225304
0.600000000000000 0.6198127861387059
0.610000000000000 0.6161792070882713
0.620000000000000 0.6125876356732575
0.630000000000000 0.6090371116874213
0.640000000000000 0.6055267074752936
0.650000000000000 0.6020555264773181
0.660000000000000 0.5986227018553749
0.670000000000000 0.595227395193417
0.680000000000000 0.5918687952683459
0.690000000000000 0.5885461168866205
0.700000000000000 0.5852585997824247
0.710000000000000 0.5820055075735245
0.720000000000000 0.5787861267712313
0.730000000000000 0.5755997658411358
0.740000000000000 0.5724457543115256
0.750000000000000 0.5693234419266068
0.760000000000000 0.566232197841857
0.770000000000000 0.5631714098590167
0.780000000000000 0.5601404836984015
0.790000000000000 0.5571388423063691
0.800000000000000 0.5541659251959234
0.810000000000000 0.5512211878185715
0.820000000000001 0.548304100965672
0.830000000000001 0.5454141501976288
0.840000000000001 0.5425508352993906
0.850000000000001 0.5397136697608143
0.860000000000001 0.5369021802805426
0.870000000000001 0.53411590629213
0.880000000000001 0.5313543995112308
0.890000000000001 0.5286172235027354
0.900000000000001 0.52590395326681
0.910000000000001 0.523214174842857
0.920000000000001 0.5205474849304734
0.930000000000001 0.5179034905265398
0.940000000000001 0.5152818085776221
0.950000000000001 0.5126820656469177
0.960000000000001 0.5101038975950218
0.970000000000001 0.5075469492738318
0.980000000000001 0.5050108742329454
0.990000000000001 0.5024953344379455
1 0.5

==> plots/first_r=08_w=01.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.985542528674102
0.0200000000000000 0.971850308302519
0.0300000000000000 0.958844045026876
0.0400000000000000 0.946456468389607
0.0500000000000000 0.934629967117651
0.0600000000000000 0.923314788664568
0.0700000000000000 0.912467646306655
0.0800000000000000 0.902050626419827
0.0900000000000000 0.892030320536497
0.100000000000000 0.882377128220925
0.110000000000000 0.873064691485640
0.120000000000000 0.864069431721297
0.130000000000000 0.855370167390183
0.140000000000000 0.846947795981607
0.150000000000000 0.838785027565384
0.160000000000000 0.830866160122625
0.170000000000000 0.823176888964126
0.180000000000000 0.815704144161386
0.190000000000000 0.808435951151239
0.200000000000000 0.801361310629903
0.210000000000000 0.794470094596316
0.220000000000000 0.787752955989137
0.230000000000000 0.781201249824465
0.240000000000000 0.774806964110151
0.250000000000000 0.768562659108527
0.260000000000000 0.762461413758340
0.270000000000000 0.756496778260837
0.280000000000000 0.750662731993446
0.290000000000000 0.744953646044716
0.300000000000000 0.739364249771587
0.310000000000000 0.733889600869132
0.320000000000000 0.728525058517107
0.330000000000000 0.723266259229668
0.340000000000000 0.718109095086731
0.350000000000000 0.713049694069398
0.360000000000000 0.708084402259018
0.370000000000000 0.703209767691052
0.380000000000000 0.698422525681801
0.390000000000000 0.693719585469062
0.400000000000000 0.689098018027502
0.410000000000000 0.684555044936501
0.420000000000000 0.680088028192868
0.430000000000000 0.675694460873471
0.440000000000000 0.671371958563828
0.450000000000000 0.667118251478242
0.460000000000000 0.662931177205388
0.470000000000000 0.658808674020539
0.480000000000000 0.654748774711982
0.490000000000000 0.650749600874787
0.500000000000000 0.646809357629968
0.510000000000000 0.642926328731464
0.520000000000000 0.639098872027165
0.530000000000000 0.635325415243597
0.540000000000000 0.631604452066903
0.550000000000000 0.627934538495416
0.560000000000000 0.624314289441488
0.570000000000000 0.620742375562373
0.580000000000000 0.617217520301842
0.590000000000000 0.613738497125895
0.600000000000000 0.610304126937459
0.610000000000000 0.606913275656320
0.620000000000000 0.603564851951737
0.630000000000000 0.600257805116316
0.640000000000000 0.596991123070687
0.650000000000000 0.593763830489425
0.660000000000000 0.590574987039465
0.670000000000000 0.587423685723000
0.680000000000000 0.584309051317484
0.690000000000000 0.581230238905992
0.700000000000000 0.578186432491710
0.710000000000000 0.575176843690841
0.720000000000000 0.572200710498640
0.730000000000000 0.569257296123733
0.740000000000000 0.566345887886207
0.750000000000000 0.563465796175340
0.760000000000000 0.560616353463132
0.770000000000000 0.557796913370070
0.780000000000000 0.555006849779865
0.790000000000000 0.552245556000074
0.800000000000000 0.549512443965816
0.810000000000000 0.546806943483918
0.820000000000001 0.544128501515068
0.830000000000001 0.541476581491701
0.840000000000001 0.538850662669488
0.850000000000001 0.536250239510478
0.860000000000001 0.533674821096039
0.870000000000001 0.531123930567894
0.880000000000001 0.528597104595649
0.890000000000001 0.526093892869313
0.900000000000001 0.523613857615437
0.910000000000001 0.521156573135519
0.920000000000001 0.518721625365514
0.930000000000001 0.516308611455242
0.940000000000001 0.513917139366672
0.950000000000001 0.511546827490038
0.960000000000001 0.509197304276867
0.970000000000001 0.506868207889023
0.980000000000001 0.504559185862933
0.990000000000001 0.502269894788221
1 0.5

==> plots/first_r=09_w=01.txt <==
X Y
0 1.00000000000000
0.0100000000000000 0.952220076240759
0.0200000000000000 0.922485827356263
0.0300000000000000 0.898937884513266
0.0400000000000000 0.879111841421742
0.0500000000000000 0.861866708865792
0.0600000000000000 0.846549109266509
0.0700000000000000 0.832739969067714
0.0800000000000000 0.820150422484377
0.0900000000000000 0.808571083816856
0.100000000000000 0.797844403521417
0.110000000000000 0.787848353115763
0.120000000000000 0.778486200081253
0.130000000000000 0.769679790999364
0.140000000000000 0.761364968853637
0.150000000000000 0.753488347199767
0.160000000000000 0.746004979112000
0.170000000000000 0.738876634624942
0.180000000000000 0.732070503014024
0.190000000000000 0.725558198517559
0.200000000000000 0.719314987148534
0.210000000000000 0.713319177447399
0.220000000000000 0.707551634712460
0.230000000000000 0.701995389541331
0.240000000000000 0.696635319319889
0.250000000000000 0.691457886782639
0.260000000000000 0.686450923690442
0.270000000000000 0.681603450516488
0.280000000000000 0.676905525122823
0.290000000000000 0.672348114966298
0.300000000000000 0.667922988544516
0.310000000000000 0.663622622683593
0.320000000000000 0.659440122954017
0.330000000000000 0.655369155031393
0.340000000000000 0.651403885233400
0.350000000000000 0.647538928790780
0.360000000000000 0.643769304669281
0.370000000000000 0.640090395966372
0.380000000000000 0.636497915072996
0.390000000000000 0.632987872925219
0.400000000000000 0.629556551780150
0.410000000000000 0.626200481040120
0.420000000000000 0.622916415722756
0.430000000000000 0.619701317235474
0.440000000000000 0.616552336163449
0.450000000000000 0.613466796822232
0.460000000000000 0.610442183361473
0.470000000000000 0.607476127235885
0.480000000000000 0.604566395884557
0.490000000000000 0.601710882480979
0.500000000000000 0.598907596634111
0.510000000000000 0.596154655936206
0.520000000000000 0.593450278266251
0.530000000000000 0.590792774769138
0.540000000000000 0.588180543440415
0.550000000000000 0.585612063254823
0.560000000000000 0.583085888784079
0.570000000000000 0.580600645255669
0.580000000000000 0.578155024009882
0.590000000000000 0.575747778317074
0.600000000000000 0.573377719521354
0.610000000000000 0.571043713480520
0.620000000000000 0.568744677275284
0.630000000000000 0.566479576163660
0.640000000000000 0.564247420758865
0.650000000000000 0.562047264411311
0.660000000000000 0.559878200777172
0.670000000000000 0.557739361557778
0.680000000000000 0.555629914395611
0.690000000000000 0.553549060914021
0.700000000000000 0.551496034889033
0.710000000000000 0.549470100542687
0.720000000000000 0.547470550948323
0.730000000000000 0.545496706539100
0.740000000000000 0.543547913711817
0.750000000000000 0.541623543518817
0.760000000000000 0.539722990441371
0.770000000000000 0.537845671238519
0.780000000000000 0.535991023865859
0.790000000000000 0.534158506459240
0.800000000000000 0.532347596378726
0.810000000000000 0.530557789308587
0.820000000000001 0.528788598409431
0.830000000000001 0.527039553518868
0.840000000000001 0.525310200397419
0.850000000000001 0.523600100016627
0.860000000000001 0.521908827886559
0.870000000000001 0.520235973420110
0.880000000000001 0.518581139331722
0.890000000000001 0.516943941068293
0.900000000000001 0.515324006270235
0.910000000000001 0.513720974260781
0.920000000000001 0.512134495561781
0.930000000000001 0.510564231434348
0.940000000000001 0.509009853442849
0.950000000000001 0.507471043040819
0.960000000000001 0.505947491177489
0.970000000000001 0.504438897923719
0.980000000000001 0.502944972116174
0.990000000000001 0.501465431018719
1 0.5

==> plots/second_bike_asym.txt <==
X Y
0 1
0.00100000000000000 0.981136371971586
0.00200000000000000 0.962533304865133
0.00300000000000000 0.947482694985233
0.00400000000000000 0.934536019380048
0.00500000000000000 0.922643365110268
0.00600000000000000 0.911470417643798
0.00700000000000000 0.902003129320601
0.00800000000000000 0.893400606851155
0.00900000000000000 0.885481534759128
0.0110000000000000 0.872529412668511
0.0210000000000000 0.831653658144629
0.0310000000000000 0.803037425468625
0.0410000000000000 0.780631953680169
0.0510000000000000 0.762127027759688
0.0610000000000000 0.746346537189406
0.0710000000000000 0.732586103943485
0.0810000000000000 0.720392266799108
0.0910000000000000 0.709455201809005
0.101000000000000 0.699544053063297
0.111000000000000 0.690495456535513
0.121000000000000 0.682174590982342
0.131000000000000 0.674487217840980
0.141000000000000 0.667343664017171
0.151000000000000 0.660682299078303
0.161000000000000 0.654447495876602
0.171000000000000 0.648591336624623
0.181000000000000 0.643074067454441
0.191000000000000 0.637867675473789
0.201000000000000 0.632935211205705
0.211000000000000 0.628258497734101
0.221000000000000 0.623814711718180
0.231000000000000 0.619583123041036
0.241000000000000 0.615546000978682
0.251000000000000 0.611690342656291
0.261000000000000 0.608002722171923
0.271000000000000 0.604470169257025
0.281000000000000 0.601081339786289
0.291000000000000 0.597828074388389
0.301000000000000 0.594702176053738
0.311000000000000 0.591696316355298
0.321000000000000 0.588797535901213
0.331000000000000 0.586005326889105
0.341000000000000 0.583312442525622
0.351000000000000 0.580709829358337
0.361000000000000 0.578198368554762
0.371000000000000 0.575765590618388
0.381000000000000 0.573415182752420
0.391000000000000 0.571135861814149
0.401000000000000 0.568929383301878
0.411000000000000 0.566789851539015
0.421000000000000 0.564712785833963
0.431000000000000 0.562699119512546
0.441000000000000 0.560741536721296
0.451000000000000 0.558838971347430
0.461000000000000 0.556991074082565
0.471000000000000 0.555194036635275
0.481000000000000 0.553442598151269
0.491000000000000 0.551738752759543
0.501000000000000 0.550080354224815
0.511000000000000 0.548465393390787
0.521000000000000 0.546888822402453
0.531000000000000 0.545351399027710
0.541000000000000 0.543852314008889
0.551000000000000 0.542389994508315
0.561000000000000 0.540962959251598
0.571000000000000 0.539569811684851
0.581000000000000 0.538209233758508
0.591000000000000 0.536877772794837
0.601000000000000 0.535576514816479
0.611000000000000 0.534304471402742
0.621000000000000 0.533060583408006
0.631000000000000 0.531843847256496
0.641000000000000 0.530653311367377
0.651000000000000 0.529488072892875
0.661000000000000 0.528347274743776
0.671000000000000 0.527230102881303
0.681000000000000 0.526135783857514
0.691000000000000 0.525063582590236
0.701000000000000 0.524012800362460
0.711000000000000 0.522982773039869
0.721000000000000 0.521972869504902
0.731000000000000 0.520982490311173
0.741000000000000 0.520011066568475
0.751000000000000 0.519058059076895
0.761000000000000 0.518122957739642
0.771000000000000 0.517205281298705
0.781000000000000 0.516304577458089
0.791000000000000 0.515420423487862
0.801000000000000 0.514552427444095
0.811000000000000 0.513700230200725
0.821000000000001 0.512863508581522
0.831000000000001 0.512039685463076
0.841000000000001 0.511228762554194
0.851000000000001 0.510431839784917
0.861000000000001 0.509648651868316
0.871000000000001 0.508878976716458
0.881000000000001 0.508122647458931
0.891000000000001 0.507379571558870
0.901000000000001 0.506649762085977
0.911000000000001 0.505933390828247
0.921000000000001 0.505230882907817
0.931000000000001 0.504530030801264
0.941000000000001 0.503840381334295
0.951000000000001 0.503162425477367
0.961000000000001 0.502496871396946
0.971000000000001 0.501845781054511
0.981000000000001 0.501216209482727
0.991000000000001 0.500649633483605
0.990000000000000 0.500634209828781
0.991000000000000 0.500649633483606
0.992000000000000 0.500502779668642
0.993000000000000 0.500482705989685
0.994000000000000 0.500431886857498
0.995000000000000 0.500316008459695
0.996000000000000 0.500418718205280
0.997000000000000 0.500215218886966
0.998000000000000 0.500209444994771
0.999000000000000 0.500974638179783
1 0.500000000000000

==> plots/second_concrete_1000.txt <==
X Y
1.00000000000000 0.5
0.995000000000000 0.5019036276952029
0.990000000000000 0.5038160324114033
0.985000000000000 0.505737305107489
0.980000000000000 0.5076675381990676
0.975000000000000 0.509606825589691
0.970000000000000 0.5115552627032663
0.965000000000000 0.513512946517102
0.960000000000000 0.5154799755962503
0.955000000000000 0.5174564501282126
0.950000000000000 0.5194424719592259
0.945000000000000 0.5214381446310298
0.940000000000000 0.5234435734192268
0.935000000000000 0.5254588653720124
0.930000000000000 0.5274841293508058
0.925000000000000 0.5295194760713383
0.920000000000000 0.5315650181464038
0.915000000000000 0.5336208701295754
0.910000000000000 0.535687148560364
0.905000000000000 0.5377639720105709
0.900000000000000 0.5393428144334628
0.895000000000000 0.5398514611320692
0.890000000000000 0.54043924669712
0.885000000000000 0.541100169056794
0.880000000000000 0.5418290102890159
0.875000000000000 0.5426212089017506
0.870000000000000 0.5434727571895738
0.865000000000000 0.5443801179839287
0.860000000000000 0.5453401565624496
0.855000000000000 0.5463500845238062
0.850000000000000 0.5474074131930058
0.845000000000000 0.5485099146814215
0.840000000000000 0.5496555891429832
0.835000000000000 0.5508426370823621
0.830000000000000 0.5520694358102397
0.825000000000000 0.553334519324486
0.820000000000000 0.5546365610383871
0.815000000000000 0.5559743588881509
0.810000000000000 0.5573468224393077
0.805000000000000 0.558752961680838
0.800000000000000 0.5597996005740082
0.795000000000000 0.5603795572839506
0.790000000000000 0.5610089074745505
0.785000000000000 0.5616860517501433
0.780000000000000 0.5624095171218809
0.775000000000000 0.5631779458987727
0.770000000000000 0.5639900858275889
0.765000000000000 0.5648447813190779
0.760000000000000 0.5657409656222175
0.755000000000000 0.5666776538284384
0.750000000000000 0.5676539366046683
0.745000000000000 0.5686689745682579
0.740000000000000 0.5697219932288194
0.735000000000000 0.5708122784321458
0.730000000000000 0.5719391722499807
0.725000000000000 0.5731020692667409
0.720000000000000 0.5743004132205535
0.715000000000000 0.5755336939613442
0.710000000000000 0.5768014446933308
0.705000000000000 0.5777905068064441
0.700000000000000 0.5784594398712698
0.695000000000000 0.5791696736956472
0.690000000000000 0.5799205725034011
0.685000000000000 0.5807115480767882
0.680000000000000 0.5815420572180663
0.675000000000000 0.5824115994309461
0.670000000000000 0.5833197148023705
0.665000000000000 0.5842659820672195
0.660000000000000 0.5852500168404244
0.655000000000000 0.5862714700026432
0.650000000000000 0.5873300262271244
0.645000000000000 0.5884254026367036
0.640000000000000 0.5895573475810328
0.635000000000000 0.5907256395251921
0.630000000000000 0.5919300860417549
0.625000000000000 0.5931705228992171
0.620000000000000 0.5944468132404441
0.615000000000000 0.595470840830438
0.610000000000000 0.5962524488183275
0.605000000000000 0.5970736801111101
0.600000000000000 0.5979343339354959
0.595000000000000 0.5988342386644848
0.590000000000000 0.5997732511291584
0.585000000000000 0.6007512560079278
0.580000000000000 0.6017681652894837
0.575000000000000 0.6028239178061341
0.570000000000000 0.6039184788346228
0.565000000000000 0.6050518397619098
0.560000000000000 0.6090413572887163
0.555000000000000 0.6097195395254407
0.550000000000000 0.6104391830830037
0.545000000000000 0.6112002497720537
0.540000000000000 0.6120027289622244
0.535000000000000 0.6128466374045624
0.530000000000000 0.6213942499698676
0.525000000000000 0.6217996875005802
0.520000000000000 0.6222486616015344
0.515000000000000 0.6227411752154838
0.510000000000000 0.6232772599637908
0.505000000000000 0.6238569761573223
0.500000000000000 0.6339705168498186
0.495000000000000 0.6364729830840137
0.490000000000000 0.6366722978299434
0.485000000000000 0.6369169470057539
0.480000000000000 0.6372070189723653
0.475000000000000 0.6375426324291791
0.470000000000000 0.6462398659133249
0.465000000000000 0.6534231444741115
0.460000000000000 0.6533891422012298
0.455000000000000 0.6534020505868068
0.450000000000000 0.6534620275532002
0.445000000000000 0.6535692636043693
0.440000000000000 0.6599223976040682
0.435000000000000 0.6704271891086885
0.430000000000000 0.6722101380845962
0.425000000000000 0.672003439660839
0.420000000000000 0.6718453243543276
0.415000000000000 0.6717360679218483
0.410000000000000 0.6747252375537782
0.405000000000000 0.685033009232947
0.400000000000000 0.6930405491293464
0.395000000000000 0.6926227108448277
0.390000000000000 0.6922548934078726
0.385000000000000 0.6919374725042413
0.380000000000000 0.691670865094568
0.375000000000000 0.7005545655538277
0.370000000000000 0.7107253495444324
0.365000000000000 0.7152366739179573
0.360000000000000 0.714664000609745
0.355000000000000 0.7141432387737625
0.350000000000000 0.7136749287189597
0.345000000000000 0.7168306526706877
0.340000000000000 0.7268198382795557
0.335000000000000 0.7368632220024336
0.330000000000000 0.7391132652251355
0.325000000000000 0.7383902766215902
0.320000000000000 0.7377214004712074
0.315000000000000 0.737107382717207
0.310000000000000 0.7435492908628877
0.305000000000000 0.7534147265150117
0.300000000000000 0.7633374846338725
0.295000000000000 0.7647838258767234
0.290000000000000 0.7639112786752292
0.285000000000000 0.7630954655081534
0.280000000000000 0.7623373978149427
0.275000000000000 0.7705046098966323
0.270000000000000 0.7802493745121278
0.265000000000000 0.7900552926413931
0.260000000000000 0.7924241254288339
0.255000000000000 0.7913981460787847
0.250000000000000 0.7904320726570307
0.245000000000000 0.7895272724144725
0.240000000000000 0.7976185381004793
0.235000000000000 0.8072418082486148
0.230000000000000 0.8169310541603746
0.225000000000000 0.8222913719042777
0.220000000000000 0.8211016432817604
0.215000000000000 0.8199756918726047
0.210000000000000 0.8189153822098356
0.205000000000000 0.8248135979906449
0.200000000000000 0.8343090567759172
0.195000000000000 0.8438767248656008
0.190000000000000 0.8535192522773828
0.185000000000000 0.8533881753653557
0.180000000000000 0.8520827240368254
0.175000000000000 0.8508483521937763
0.170000000000000 0.852002523593912
0.165000000000000 0.8613548987623519
0.160000000000000 0.8707877715830736
0.155000000000000 0.8803050136252569
0.150000000000000 0.8888129878660986
0.145000000000000 0.8872902402222295
0.140000000000000 0.8858452115441832
0.135000000000000 0.8844820707927996
0.130000000000000 0.8882473961005983
0.125000000000000 0.8975161637178315
0.120000000000000 0.9068827686402243
0.115000000000000 0.9163540699749799
0.110000000000000 0.925937924635254
0.105000000000000 0.9247396186062193
0.100000000000000 0.9230992517370474
0.0950000000000000 0.9215575417607471
0.0900000000000000 0.9238027688219133
0.0850000000000000 0.932957546655862
0.0800000000000000 0.9422421839615189
0.0750000000000000 0.9516714569159919
0.0700000000000000 0.9612633753044983
0.0650000000000000 0.9669622908745243
0.0600000000000000 0.9649639118337098
0.0550000000000000 0.9630892370023756
0.0500000000000000 0.9613582318562107
0.0450000000000000 0.9667328892949695
0.0400000000000000 0.9758675610371966
0.0350000000000000 0.9852582385509476
0.0300000000000000 0.9949785811141237
0.0250000000000000 1.0051428917510135
0.0200000000000000 1.0128810555922956
0.0150000000000000 1.0096350262669418
0.0100000000000000 1.006406295790382
0.00500000000000000 1.0031946805893743
0 1

==> plots/second_concrete_2500.txt <==
X Y
1.00000000000000 0.5
0.998000000000000 0.500758951899076
0.996000000000000 0.501519289165014
0.994000000000000 0.5022810174627054
0.992000000000000 0.5030441424925158
0.990000000000000 0.5038086699909899
0.988000000000000 0.5045746057307783
0.986000000000000 0.5053419555211978
0.984000000000000 0.5061107252085171
0.982000000000000 0.5068809206761968
0.980000000000000 0.5076525478451067
0.978000000000000 0.5084256126741238
0.976000000000000 0.5092001211602561
0.974000000000000 0.5099760793390471
0.972000000000000 0.5107534932848319
0.970000000000000 0.5115323691110983
0.968000000000000 0.5123127129710019
0.966000000000000 0.5130945310573574
0.964000000000000 0.5138778296033619
0.962000000000000 0.5146626148826446
0.960000000000000 0.5154488932098218
0.958000000000000 0.5162366709407541
0.956000000000000 0.5170259544729848
0.954000000000000 0.5178167502459048
0.952000000000000 0.5182162374200074
0.950000000000000 0.518427302095757
0.948000000000000 0.5186619824272919
0.946000000000000 0.5189186146478209
0.944000000000000 0.5191957173226193
0.942000000000000 0.5194919657505827
0.940000000000000 0.5198061707077466
0.938000000000000 0.5201372606771085
0.936000000000000 0.520484266901241
0.934000000000000 0.5208463107351201
0.932000000000000 0.5212225928883134
0.930000000000000 0.5216123842262754
0.928000000000000 0.5220150178683484
0.926000000000000 0.5224298823688471
0.924000000000000 0.5228564158070955
0.922000000000000 0.5232941006459255
0.920000000000000 0.5237424592410834
0.918000000000000 0.5242010499052939
0.916000000000000 0.5246694634466402
0.914000000000000 0.5251473201144115
0.912000000000000 0.5256342668963053
0.910000000000000 0.5261299751192159
0.908000000000000 0.5266341383139552
0.906000000000000 0.5271464703096671
0.904000000000000 0.5274397067549775
0.902000000000000 0.5276569984227537
0.900000000000000 0.5278876609759079
0.898000000000000 0.5281312314911963
0.896000000000000 0.5283872747759852
0.894000000000000 0.5286553812384934
0.892000000000000 0.5289351649586204
0.890000000000000 0.5292262619380821
0.888000000000000 0.5295283285092837
0.886000000000000 0.5298410398870046
0.884000000000000 0.5301640888465018
0.882000000000000 0.5304971845165448
0.880000000000000 0.5308400512741455
0.878000000000000 0.5311924277317479
0.876000000000000 0.531554065807797
0.874000000000000 0.5319247298718308
0.872000000000000 0.5323041959580136
0.870000000000000 0.5326922510396956
0.868000000000000 0.5330886923604232
0.866000000000000 0.5334933268152122
0.864000000000000 0.5339059703783656
0.862000000000000 0.5343264475731382
0.860000000000000 0.5347545909802999
0.858000000000000 0.535141121844499
0.856000000000000 0.5353646228026102
0.854000000000000 0.5355981040355424
0.852000000000000 0.5358413469803791
0.850000000000000 0.536094142408126
0.848000000000000 0.5363562899258119
0.846000000000000 0.5366275975123407
0.844000000000000 0.5369078810843226
0.842000000000000 0.5371969640899934
0.840000000000000 0.537494677129386
0.838000000000000 0.537800857597958
0.836000000000000 0.538115349352928
0.834000000000000 0.5384380023998598
0.832000000000000 0.5387686725982873
0.830000000000000 0.5391072213851991
0.828000000000000 0.5394535155147143
0.826000000000000 0.5398074268133332
0.824000000000000 0.5401688319491791
0.822000000000000 0.5405376122145057
0.820000000000000 0.5409136533206366
0.818000000000000 0.5412968452043192
0.816000000000000 0.5416870818448961
0.814000000000000 0.5420842610915739
0.812000000000000 0.5424559220744326
0.810000000000000 0.542693888258965
0.808000000000000 0.5429400914682129
0.806000000000000 0.5431944082784326
0.804000000000000 0.5434567195074981
0.802000000000000 0.5437269100437292
0.800000000000000 0.5440048686835465
0.798000000000000 0.5442904879776815
0.796000000000000 0.5445836640847581
0.794000000000000 0.5448842966322353
0.792000000000000 0.5451922885845234
0.790000000000000 0.5455075461171806
0.788000000000000 0.5458299784975215
0.786000000000000 0.5461594979706498
0.784000000000000 0.5464960196513675
0.782000000000000 0.5468394614206791
0.780000000000000 0.5471897438274963
0.778000000000000 0.5475467899949548
0.776000000000000 0.5479105255306871
0.774000000000000 0.5482808784415911
0.772000000000000 0.5486577790521536
0.770000000000000 0.5490411599266568
0.768000000000000 0.5494309557948834
0.766000000000000 0.5497345215209313
0.764000000000000 0.5499921822308936
0.762000000000000 0.5502570775239461
0.760000000000000 0.5505291313572449
0.758000000000000 0.5508082699986327
0.756000000000000 0.5510944219534
0.754000000000000 0.5513875178942039
0.752000000000000 0.5516874905940473
0.750000000000000 0.5519942748619191
0.748000000000000 0.5523078074810899
0.746000000000000 0.5526280271501848
0.744000000000000 0.5529548744263214
0.742000000000000 0.5532882916707936
0.740000000000000 0.553628222996937
0.738000000000000 0.5539746142199412
0.736000000000000 0.5543274128087985
0.734000000000000 0.5546865678402366
0.732000000000000 0.5550520299541852
0.730000000000000 0.5554237513112722
0.728000000000000 0.5558016855517693
0.726000000000000 0.5561857877563938
0.724000000000000 0.5565760144083791
0.722000000000000 0.5568962230343861
0.720000000000000 0.557171464604575
0.718000000000000 0.557453398283029
0.716000000000000 0.5577419742888059
0.714000000000000 0.5580371443130827
0.712000000000000 0.5583388614825905
0.710000000000000 0.5586470803237583
0.708000000000000 0.5589617567282401
0.706000000000000 0.5592828479200075
0.704000000000000 0.55961031242357
0.702000000000000 0.5599441100330336
0.700000000000000 0.5602842017827313
0.698000000000000 0.5606305499187282
0.696000000000000 0.5609831178711709
0.694000000000000 0.5613418702280836
0.692000000000000 0.5617067727096406
0.690000000000000 0.5620777921436608
0.688000000000000 0.5624548964419229
0.686000000000000 0.5628380545772318
0.684000000000000 0.5632272365614802
0.682000000000000 0.563622413424275
0.680000000000000 0.5640128053692144
0.678000000000000 0.5643046348595664
0.676000000000000 0.5646028762273214
0.674000000000000 0.564907496521453
0.672000000000000 0.5652184638483141
0.670000000000000 0.5655357473508551
0.668000000000000 0.5658593171889441
0.666000000000000 0.5661891445198066
0.664000000000000 0.5665252014796068
0.662000000000000 0.5668674611656437
0.660000000000000 0.5672158976187492
0.658000000000000 0.5675704858069515
0.656000000000000 0.5679312016092618
0.654000000000000 0.5682980217999956
0.652000000000000 0.5686709240340849
0.650000000000000 0.5690498868324372
0.648000000000000 0.5694348895681886
0.646000000000000 0.5698259124531208
0.644000000000000 0.5702229365248668
0.642000000000000 0.5706259436344508
0.640000000000000 0.5710349164342993
0.638000000000000 0.5714334618548683
0.636000000000000 0.5717476686856934
0.634000000000000 0.5720681567860912
0.632000000000000 0.5723949061703753
0.630000000000000 0.5727278976806716
0.628000000000000 0.573067112975062
0.626000000000000 0.5734125345166056
0.624000000000000 0.5737641455627652
0.622000000000000 0.5741219301549134
0.620000000000000 0.5744858731085456
0.618000000000000 0.5748559600039159
0.616000000000000 0.5752321771765835
0.614000000000000 0.5756145117090141
0.612000000000000 0.5760029514218972
0.610000000000000 0.5763974848662636
0.608000000000000 0.5767981013156284
0.606000000000000 0.5772047907587033
0.604000000000000 0.5776175438923339
0.602000000000000 0.5780363521147026
0.600000000000000 0.5784612075188551
0.598000000000000 0.5788921028866676
0.596000000000000 0.5792481826282752
0.594000000000000 0.5795907417516588
0.592000000000000 0.5799395846037272
0.590000000000000 0.5802947021942644
0.588000000000000 0.58065608624281
0.586000000000000 0.5810237291728572
0.584000000000000 0.581397624106544
0.582000000000000 0.5817777648594293
0.580000000000000 0.5821641459357642
0.578000000000000 0.5825567625238521
0.576000000000000 0.5829556104917689
0.574000000000000 0.5833606863833125
0.572000000000000 0.5837719874143061
0.570000000000000 0.5841895114691228
0.568000000000000 0.5846132570972665
0.566000000000000 0.5850432235105957
0.564000000000000 0.5854794105804455
0.562000000000000 0.585921818835186
0.560000000000000 0.5863704494579749
0.558000000000000 0.5868185384590143
0.556000000000000 0.587183277601342
0.554000000000000 0.5875544336852284
0.552000000000000 0.5879320066978615
0.550000000000000 0.5883159973011977
0.548000000000000 0.5887064068302703
0.546000000000000 0.5891032372915821
0.544000000000000 0.5895064913618492
0.542000000000000 0.5899161723871276
0.540000000000000 0.5903322843817492
0.538000000000000 0.5907548320280619
0.536000000000000 0.5911838206759045
0.534000000000000 0.5916192563426442
0.532000000000000 0.5920611457133238
0.530000000000000 0.5925094961409684
0.528000000000000 0.5929643156473661
0.526000000000000 0.5934256129237809
0.524000000000000 0.5938933973322158
0.522000000000000 0.594367678906569
0.520000000000000 0.5948484683542415
0.518000000000000 0.5952441173951658
0.516000000000000 0.5956445441683147
0.514000000000000 0.5960516338306246
0.512000000000000 0.5964653963834198
0.510000000000000 0.5968858425246248
0.508000000000000 0.5973129836508883
0.506000000000000 0.5977468318602394
0.504000000000000 0.5981873999547181
0.502000000000000 0.5986347014433774
0.500000000000000 0.5990887505454379
0.498000000000000 0.5995495621936567
0.496000000000000 0.6000171520384409
0.494000000000000 0.6004915364513899
0.492000000000000 0.60097273252975
0.490000000000000 0.6014607581009179
0.488000000000000 0.6021802695927482
0.486000000000000 0.602589953172488
0.484000000000000 0.6030065958803037
0.482000000000000 0.6034302151872291
0.480000000000000 0.6038608293218442
0.478000000000000 0.6042984572757788
0.476000000000000 0.6052760427862395
0.474000000000000 0.6063990598481238
0.472000000000000 0.6067661739618483
0.470000000000000 0.607140437367915
0.468000000000000 0.6075218696306965
0.466000000000000 0.607910491112275
0.464000000000000 0.608306322979085
0.462000000000000 0.610918143083991
0.460000000000000 0.6112370109297477
0.458000000000000 0.6115631926057629
0.456000000000000 0.6118967092094644
0.454000000000000 0.6122375826727515
0.452000000000000 0.6125858357703288
0.450000000000000 0.6157918334183642
0.448000000000000 0.6163712295293375
0.446000000000000 0.6166504749115649
0.444000000000000 0.6169372143780797
0.442000000000000 0.6172314716266845
0.440000000000000 0.6175332712391965
0.438000000000000 0.6192208470154
0.436000000000000 0.6221298772053211
0.434000000000000 0.622363208039427
0.432000000000000 0.6226041861256827
0.430000000000000 0.6228528371227714
0.428000000000000 0.6231091876180364
0.426000000000000 0.6233732651387063
0.424000000000000 0.6280502271016764
0.422000000000000 0.6286697066300845
0.420000000000000 0.6288658200546788
0.418000000000000 0.6290697565435537
0.416000000000000 0.6292815448905327
0.414000000000000 0.62950121488042
0.412000000000000 0.6322546792636976
0.410000000000000 0.6355445229095568
0.408000000000000 0.6356965518977066
0.406000000000000 0.6358565498482209
0.404000000000000 0.63602454796692
0.402000000000000 0.6362005785066879
0.400000000000000 0.6368135634048696
0.398000000000000 0.6417116217721379
0.396000000000000 0.643076188246806
0.394000000000000 0.6431929091151547
0.392000000000000 0.64331777504399
0.390000000000000 0.643450820972951
0.388000000000000 0.6435920829684378
0.386000000000000 0.6465552117836904
0.384000000000000 0.650989254331952
0.382000000000000 0.651063245093176
0.380000000000000 0.6511455229306286
0.378000000000000 0.6512361256994548
0.376000000000000 0.651335092453716
0.374000000000000 0.651697751752018
0.372000000000000 0.6565253294297827
0.370000000000000 0.6594562040637082
0.368000000000000 0.6594963226079068
0.366000000000000 0.6595449088279953
0.364000000000000 0.6596020050154369
0.362000000000000 0.6596676547640902
0.360000000000000 0.6619054954155998
0.358000000000000 0.6667031063336696
0.356000000000000 0.6683625931920815
0.354000000000000 0.6683694717632664
0.352000000000000 0.6683850047280746
0.350000000000000 0.6684092392775819
0.348000000000000 0.6684422240261221
0.346000000000000 0.6723018878185766
0.344000000000000 0.6770702173941946
0.342000000000000 0.6777057709220221
0.340000000000000 0.6776799261188213
0.338000000000000 0.6776629299426905
0.336000000000000 0.6776548350113629
0.334000000000000 0.678140234448428
0.332000000000000 0.6828708228614743
0.330000000000000 0.687553291914701
0.328000000000000 0.6874861265309947
0.326000000000000 0.6874279560178086
0.324000000000000 0.6873788373306116
0.322000000000000 0.687338829117326
0.320000000000000 0.6888958818062276
0.318000000000000 0.6935980037005912
0.316000000000000 0.6978064567658029
0.314000000000000 0.6977070315888176
0.312000000000000 0.6976168084261454
0.310000000000000 0.697535850771601
0.308000000000000 0.6974642240007337
0.306000000000000 0.6997967022046904
0.304000000000000 0.7044706951259526
0.302000000000000 0.7085064223788627
0.300000000000000 0.7083748660456262
0.298000000000000 0.7082527301802939
0.296000000000000 0.7081400855904965
0.294000000000000 0.7080370051899805
0.292000000000000 0.710831445265146
0.290000000000000 0.7154775209278368
0.288000000000000 0.7196628371275964
0.286000000000000 0.7194991316045413
0.284000000000000 0.7193450778800409
0.282000000000000 0.7192007549812651
0.280000000000000 0.719066244309331
0.278000000000000 0.7219900660043429
0.276000000000000 0.7266082988447287
0.274000000000000 0.731236577149168
0.272000000000000 0.7310926619235066
0.270000000000000 0.7309065237169076
0.268000000000000 0.7307303714682669
0.266000000000000 0.7305642961850468
0.264000000000000 0.7332635966324296
0.262000000000000 0.7378539080526765
0.260000000000000 0.7424545619441585
0.258000000000000 0.7431719467579211
0.256000000000000 0.7429533739936653
0.254000000000000 0.7427450597980136
0.252000000000000 0.7425471061130474
0.250000000000000 0.7446440493143912
0.248000000000000 0.7492061863380718
0.246000000000000 0.7537789860947852
0.244000000000000 0.7557575973299931
0.242000000000000 0.7555060271066364
0.240000000000000 0.7552650075104725
0.238000000000000 0.7550346530062393
0.236000000000000 0.7561243498936272
0.234000000000000 0.7606578564087992
0.232000000000000 0.7652023723040349
0.230000000000000 0.768874994797092
0.228000000000000 0.7685896121051148
0.226000000000000 0.7683150935319447
0.224000000000000 0.7680515679769891
0.222000000000000 0.7677991686369492
0.220000000000000 0.7722024836619025
0.218000000000000 0.7767180474746398
0.216000000000000 0.7812451441999569
0.214000000000000 0.7822348705452176
0.212000000000000 0.7819257563390849
0.210000000000000 0.7816279887119028
0.208000000000000 0.7813417183815541
0.206000000000000 0.7838344718070109
0.204000000000000 0.7883201243836507
0.202000000000000 0.7928177400070879
0.200000000000000 0.7964793783149812
0.198000000000000 0.796134196564344
0.196000000000000 0.7958007426556463
0.194000000000000 0.795479187861331
0.192000000000000 0.7955491092250857
0.190000000000000 0.8000035281997778
0.188000000000000 0.8044703815696087
0.186000000000000 0.808949867458661
0.184000000000000 0.8109860634309766
0.182000000000000 0.8106150054344019
0.180000000000000 0.8102562812795734
0.178000000000000 0.8099100941532309
0.176000000000000 0.811764088653999
0.174000000000000 0.8161984389972259
0.172000000000000 0.820645969335218
0.170000000000000 0.8251069170725923
0.168000000000000 0.8261266720618149
0.166000000000000 0.8257282791964268
0.164000000000000 0.8253429227077157
0.162000000000000 0.82497084627211
0.160000000000000 0.8279982388605577
0.158000000000000 0.8324115252869402
0.156000000000000 0.8368388724039348
0.154000000000000 0.8412805685046074
0.152000000000000 0.8419644582732476
0.150000000000000 0.8415366498355433
0.148000000000000 0.8411226991464362
0.146000000000000 0.8407229023436076
0.144000000000000 0.8442433133138665
0.142000000000000 0.8486340297951162
0.140000000000000 0.8530398610054377
0.138000000000000 0.8574611628547455
0.136000000000000 0.8585786134345333
0.134000000000000 0.8581184115931326
0.132000000000000 0.8576730361276287
0.130000000000000 0.857242852829473
0.128000000000000 0.8604895633162664
0.126000000000000 0.8648554545601707
0.124000000000000 0.8692377413378068
0.122000000000000 0.8736368721694203
0.120000000000000 0.876070670245018
0.118000000000000 0.8755737427508979
0.116000000000000 0.8750927928959829
0.114000000000000 0.8746282816374376
0.112000000000000 0.876724836068219
0.110000000000000 0.8810624888520739
0.108000000000000 0.8854181210137122
0.106000000000000 0.8897923126988999
0.104000000000000 0.8941856799362107
0.102000000000000 0.89403490324575
0.100000000000000 0.8935121105978748
0.0980000000000000 0.8930072654679494
0.0960000000000000 0.8929330558491037
0.0940000000000000 0.8972371522032127
0.0920000000000000 0.9015612255845259
0.0900000000000000 0.9059060520528954
0.0880000000000000 0.9102724637200379
0.0860000000000000 0.9136842225418651
0.0840000000000000 0.9131096676509112
0.0820000000000000 0.9125548883386708
0.0800000000000000 0.912020739824143
0.0780000000000000 0.9133533105818381
0.0760000000000000 0.9176376915310198
0.0740000000000000 0.9219457065191599
0.0720000000000000 0.9262785354864478
0.0700000000000000 0.9306374641650473
0.0680000000000000 0.934146070133975
0.0660000000000000 0.9335248662980958
0.0640000000000000 0.9329267949346465
0.0620000000000000 0.9323531767510521
0.0600000000000000 0.9335995097003261
0.0580000000000000 0.9378570913336333
0.0560000000000000 0.9421439802282704
0.0540000000000000 0.9464621714912094
0.0520000000000000 0.9508138975181986
0.0500000000000000 0.9552016669457211
0.0480000000000000 0.9556259724320086
0.0460000000000000 0.9549604879503567
0.0440000000000000 0.954325153978517
0.0420000000000000 0.9537225693850047
0.0400000000000000 0.9577501062623631
0.0380000000000000 0.962003612802624
0.0360000000000000 0.9663003751432283
0.0340000000000000 0.9706451633907365
0.0320000000000000 0.9750436486572401
0.0300000000000000 0.9795026448945524
0.0280000000000000 0.9791863848445014
0.0260000000000000 0.9784246526985445
0.0240000000000000 0.9777066584826419
0.0220000000000000 0.9770395324465215
0.0200000000000000 0.981091062067372
0.0180000000000000 0.9853406583762481
0.0160000000000000 0.9896787593686776
0.0140000000000000 0.994128327141123
0.0120000000000000 0.9987229967491925
0.0100000000000000 1.0035149202445757
0.00800000000000000 1.0051064397769212
0.00600000000000000 1.0038257997414717
0.00400000000000000 1.0025478539688437
0.00200000000000000 1.0012725911382205
0 1

==> plots/second_concrete_4000.txt <==
X Y
1.00000000000000 0.5
0.999390243902439 0.50023077336609
0.998780487804878 0.5004616741342162
0.998170731707317 0.5006927024615577
0.997560975609756 0.5009238585058204
0.996951219512195 0.5011551424248518
0.996341463414634 0.5013865543769213
0.995731707317073 0.5016180945205115
0.995121951219512 0.5018497630144241
0.994512195121951 0.5020815600178329
0.993902439024390 0.5023134856901095
0.993292682926829 0.5025455401909992
0.992682926829268 0.5027777236805694
0.992073170731707 0.5030100363191052
0.991463414634146 0.5032424782672853
0.990853658536585 0.5034750496860072
0.990243902439024 0.5037077507366698
0.989634146341463 0.503940581580611
0.989024390243902 0.5041735423799524
0.988414634146341 0.5044066332967742
0.987804878048780 0.5046398544935375
0.987195121951220 0.5048732061331209
0.986585365853659 0.5051066883785919
0.985975609756098 0.5053403013934895
0.985365853658537 0.5055740453414557
0.984756097560976 0.5058079203866409
0.984146341463415 0.5060419266933353
0.983536585365854 0.506276064426321
0.982926829268293 0.5064150455608596
0.982317073170732 0.50647779350156
0.981707317073171 0.5065464267678221
0.981097560975610 0.5066205680726571
0.980487804878049 0.5066998760896522
0.979878048780488 0.5067840410256602
0.979268292682927 0.5068727808537542
0.978658536585366 0.5069658380931571
0.978048780487805 0.5070629770421952
0.977439024390244 0.5071639813911569
0.976829268292683 0.5072686521529258
0.976219512195122 0.5073768058628246
0.975609756097561 0.5074882730063132
0.975000000000000 0.5076028966409846
0.974390243902439 0.5077205311841423
0.973780487804878 0.5078410413439604
0.973170731707317 0.5079643011725625
0.972560975609756 0.5080901932261559
0.971951219512195 0.5082186078172247
0.971341463414634 0.508349442347356
0.970731707317073 0.5084826007099914
0.970121951219512 0.5086179927550083
0.969512195121951 0.5087555338075269
0.968902439024390 0.5088951442337367
0.968292682926829 0.5090367490498087
0.967682926829268 0.5091802775671946
0.967073170731707 0.5093256630719059
0.966463414634146 0.5094728425322079
0.965853658536585 0.5095997153865053
0.965243902439024 0.5096611986970891
0.964634146341463 0.509725847807851
0.964024390243902 0.5097935583262899
0.963414634146341 0.5098642311793362
0.962804878048780 0.5099377722583042
0.962195121951219 0.5100140920932942
0.961585365853659 0.5100931055541182
0.960975609756098 0.5101747315740657
0.960365853658537 0.510258892896464
0.959756097560976 0.510345515839823
0.959146341463415 0.5104345300809341
0.958536585365854 0.5105258684548154
0.957926829268293 0.510619466768466
0.957317073170732 0.5107152636285794
0.956707317073171 0.5108132002818203
0.956097560975610 0.5109132204656708
0.955487804878049 0.5110152702703321
0.954878048780488 0.5111192980095653
0.954268292682927 0.5112252541007926
0.953658536585366 0.511333090952317
0.953048780487805 0.5114427628592486
0.952439024390244 0.5115542259049171
0.951829268292683 0.5116674378695034
0.951219512195122 0.5117823581438087
0.950609756097561 0.5118989476490462
0.950000000000000 0.5120171687610431
0.949390243902439 0.5121369852394042
0.948780487804878 0.5122512759720362
0.948170731707317 0.5123135616682084
0.947560975609756 0.512378042586562
0.946951219512195 0.5124446707722575
0.946341463414634 0.5125133999406661
0.945731707317073 0.5125841854014956
0.945121951219512 0.512656983986177
0.944512195121951 0.5127317539805477
0.943902439024390 0.5128084550598703
0.943292682926829 0.5128870482281566
0.942682926829268 0.5129674957613779
0.942073170731707 0.513049761152219
0.941463414634146 0.5131338090589961
0.940853658536585 0.5132196052567464
0.940243902439024 0.5133071165910419
0.939634146341463 0.5133963109337214
0.939024390243902 0.5134871571416969
0.938414634146341 0.5135796250169932
0.937804878048780 0.5136736852692873
0.937195121951220 0.5137693094801247
0.936585365853659 0.513866470068847
0.935975609756098 0.5139651402601978
0.935365853658537 0.5140652940536727
0.934756097560976 0.5141669061940323
0.934146341463415 0.5142699521431399
0.933536585365854 0.514374408053631
0.932926829268293 0.5144802507432495
0.932317073170732 0.5145874576705572
0.931707317073171 0.5146886698589819
0.931097560975610 0.5147523448923288
0.930487804878049 0.5148177186370018
0.929878048780488 0.5148847637209116
0.929268292682927 0.5149534534982287
0.928658536585366 0.5150237620235879
0.928048780487805 0.5150956640283498
0.927439024390244 0.5151691348972445
0.926829268292683 0.5152441506464005
0.926219512195122 0.5153206879017947
0.925609756097561 0.515398723879466
0.925000000000000 0.515478236365462
0.924390243902439 0.5155592036974818
0.923780487804878 0.5156416047467864
0.923170731707317 0.5157254189012377
0.922560975609756 0.515810626048462
0.921951219512195 0.5158972065601112
0.921341463414634 0.515985141276747
0.920731707317073 0.5160744114929875
0.920121951219512 0.5161649989435907
0.919512195121951 0.516256885789904
0.918902439024390 0.5163500546067421
0.918292682926829 0.5164444883699527
0.917682926829268 0.5165401704444338
0.917073170731707 0.5166370845723044
0.916463414634146 0.5167352148619424
0.915853658536585 0.5168345457772245
0.915243902439024 0.5169350621268941
0.914634146341463 0.5170226753688124
0.914024390243902 0.5170880256187084
0.913414634146341 0.5171547740923952
0.912804878048781 0.51722290315915
0.912195121951220 0.5172923955671741
0.911585365853659 0.5173632344323745
0.910975609756098 0.5174354032284147
0.910365853658537 0.517508885776838
0.909756097560976 0.5175836662374071
0.909146341463415 0.5176597290989484
0.908536585365854 0.5177370591702605
0.907926829268293 0.5178156415717637
0.907317073170732 0.51789546172714
0.906707317073171 0.5179765053549833
0.906097560975610 0.5180587584613345
0.905487804878049 0.5181422073320299
0.904878048780488 0.5182268385255583
0.904268292682927 0.5183126388656288
0.903658536585366 0.5183995954349312
0.903048780487805 0.5184876955678823
0.902439024390244 0.5185769268449563
0.901829268292683 0.5186672770856662
0.901219512195122 0.5187587343433963
0.900609756097561 0.5188512868990103
0.900000000000000 0.5189449232554174
0.899390243902439 0.5190396321321684
0.898780487804878 0.5191354024601492
0.898170731707317 0.5192322233762237
0.897560975609756 0.5193056917808047
0.896951219512195 0.5193729047580734
0.896341463414634 0.5194413153914462
0.895731707317073 0.51951091141936
0.895121951219512 0.5195816808018371
0.894512195121951 0.5196536117156777
0.893902439024390 0.5197266925495055
0.893292682926829 0.5198009118983627
0.892682926829268 0.5198762585593443
0.892073170731707 0.5199527215269647
0.891463414634146 0.5200302899885337
0.890853658536585 0.5201089533196436
0.890243902439024 0.5201887010802008
0.889634146341463 0.5202695230101032
0.889024390243902 0.5203514090255428
0.888414634146341 0.5204343492144692
0.887804878048780 0.5205183338334816
0.887195121951220 0.520603353303663
0.886585365853659 0.5206893982072728
0.885975609756098 0.5207764592840964
0.885365853658537 0.5208645274281007
0.884756097560976 0.5209535936842515
0.884146341463415 0.5210436492450496
0.883536585365854 0.521134685447329
0.882926829268293 0.5212266937699288
0.882317073170732 0.5213196658296347
0.881707317073171 0.5214135933792555
0.881097560975610 0.5214990591772172
0.880487804878049 0.5215672188618091
0.879878048780488 0.5216364426458637
0.879268292682927 0.5217067213957062
0.878658536585366 0.521778046121626
0.878048780487805 0.5218504079752182
0.877439024390244 0.5219237982461473
0.876829268292683 0.5219982083597924
0.876219512195122 0.522073629874083
0.875609756097561 0.5221500544773864
0.875000000000000 0.5222274739854064
0.874390243902439 0.5223058803390948
0.873780487804878 0.5223852656019207
0.873170731707317 0.5224656219575532
0.872560975609756 0.5225469417077758
0.871951219512195 0.5226292172697914
0.871341463414634 0.5227124411742657
0.870731707317073 0.5227966060631977
0.870121951219512 0.5228817046875754
0.869512195121951 0.5229677299055953
0.868902439024390 0.5230546746803812
0.868292682926829 0.5231425320781948
0.867682926829268 0.523231295266548
0.867073170731707 0.5233209575120277
0.866463414634146 0.52341151217885
0.865853658536585 0.5235029527269288
0.865243902439024 0.5235952727099861
0.864634146341463 0.523686099351677
0.864024390243902 0.5237555464935246
0.863414634146341 0.5238259564739352
0.862804878048780 0.5238973222500214
0.862195121951220 0.5239696368778843
0.861585365853659 0.5240428935106223
0.860975609756098 0.5241170853965879
0.860365853658537 0.5241922058780036
0.859756097560976 0.5242682483888379
0.859146341463415 0.5243452064537917
0.858536585365854 0.524423073686019
0.857926829268293 0.5245018437861653
0.857317073170732 0.5245815105406837
0.856707317073171 0.5246620678202363
0.856097560975610 0.5247435095783208
0.855487804878049 0.5248258298498762
0.854878048780488 0.5249090227501109
0.854268292682927 0.5249930824725868
0.853658536585366 0.5250780032884765
0.853048780487805 0.5251637795450557
0.852439024390244 0.5252504056643459
0.851829268292683 0.5253378761417673
0.851219512195122 0.5254261855455732
0.850609756097561 0.5255153285146208
0.850000000000000 0.5256052997582255
0.849390243902439 0.5256960940542968
0.848780487804878 0.5257877062486075
0.848170731707317 0.5258792398257294
0.847560975609756 0.5259502372095919
0.846951219512195 0.5260221184815382
0.846341463414634 0.5260948780666864
0.845731707317073 0.5261685104611081
0.845121951219512 0.526243010230563
0.844512195121951 0.526318372009237
0.843902439024390 0.5263945904989967
0.843292682926829 0.52647166046796
0.842682926829268 0.5265495767496687
0.842073170731707 0.5266283342422119
0.841463414634146 0.5267079279067709
0.840853658536585 0.526788352767132
0.840243902439024 0.5268696039084824
0.839634146341463 0.5269516764764333
0.839024390243902 0.5270345656761503
0.838414634146341 0.5271182667716425
0.837804878048780 0.5272027750844873
0.837195121951219 0.5272880859933295
0.836585365853659 0.5273741949327819
0.835975609756098 0.527461097392727
0.835365853658537 0.5275487889173371
0.834756097560976 0.5276372651045151
0.834146341463415 0.5277265216048906
0.833536585365854 0.5278165541211498
0.832926829268293 0.5279073584071323
0.832317073170732 0.5279989302673295
0.831707317073171 0.5280877025540578
0.831097560975610 0.5281604677830422
0.830487804878049 0.5282340540417072
0.829878048780488 0.5283084568270973
0.829268292682927 0.5283836716886772
0.828658536585366 0.5284596942278635
0.828048780487805 0.5285365200967769
0.827439024390244 0.5286141449981324
0.826829268292683 0.5286925646841081
0.826219512195122 0.5287717749556976
0.825609756097561 0.5288517716622007
0.825000000000000 0.5289325507004969
0.824390243902439 0.5290141080141202
0.823780487804878 0.5290964395930652
0.823170731707317 0.529179541472639
0.822560975609756 0.52926340973345
0.821951219512195 0.529348040500016
0.821341463414634 0.5294334299410046
0.820731707317073 0.5295195742678622
0.820121951219512 0.5296064697347583
0.819512195121951 0.5296941126378695
0.818902439024390 0.5297824993146735
0.818292682926829 0.5298716261435702
0.817682926829268 0.5299614895431952
0.817073170731707 0.5300520859720242
0.816463414634146 0.5301434119277927
0.815853658536585 0.5302354639469248
0.815243902439024 0.5303187532290211
0.814634146341463 0.5303934771829107
0.814024390243902 0.5304689713318117
0.813414634146341 0.5305452319805709
0.812804878048780 0.530622255474209
0.812195121951220 0.5307000381972767
0.811585365853659 0.5307785765733425
0.810975609756098 0.530857867064649
0.810365853658537 0.5309379061712663
0.809756097560976 0.5310186904311676
0.809146341463415 0.5311002164190831
0.808536585365854 0.5311824807466092
0.807926829268293 0.5312654800613403
0.807317073170732 0.5313492110466252
0.806707317073171 0.5314336704211357
0.806097560975610 0.5315188549382671
0.805487804878049 0.5316047613858105
0.804878048780488 0.5316913865854369
0.804268292682927 0.531778727392594
0.803658536585366 0.5318667806955475
0.803048780487805 0.5319555434154665
0.802439024390244 0.5320450125057586
0.801829268292683 0.5321351849517998
0.801219512195122 0.5322260577703339
0.800609756097561 0.5323176280094795
0.800000000000000 0.532409892748035
0.799390243902439 0.5325022951089865
0.798780487804878 0.5325784213972827
0.798170731707317 0.5326552794014048
0.797560975609756 0.5327328660201692
0.796951219512195 0.532811178184093
0.796341463414634 0.5328902128550332
0.795731707317073 0.532969967025835
0.795121951219512 0.533050437719912
0.794512195121951 0.5331316219910813
0.793902439024390 0.53321351692298
0.793292682926829 0.5332961196288564
0.792682926829268 0.5333794272509629
0.792073170731707 0.5334634369607282
0.791463414634146 0.5335481459579652
0.790853658536585 0.5336335514707902
0.790243902439024 0.5337196507550344
0.789634146341463 0.5338064410942776
0.789024390243902 0.5338939197992525
0.788414634146341 0.5339820842077994
0.787804878048781 0.534070931684245
0.787195121951220 0.534160459619242
0.786585365853659 0.5342506654295442
0.785975609756098 0.5343415465577858
0.785365853658537 0.5344331004719469
0.784756097560976 0.5345253246651235
0.784146341463415 0.5346182166553893
0.783536585365854 0.534711773985627
0.782926829268293 0.5347934801815666
0.782317073170732 0.5348719422687033
0.781707317073171 0.5349511012979916
0.781097560975610 0.5350309546703684
0.780487804878049 0.5351114998121207
0.779878048780488 0.5351927341746637
0.779268292682927 0.5352746552342695
0.778658536585366 0.5353572604915001
0.778048780487805 0.535440547471401
0.777439024390244 0.5355245137228549
0.776829268292683 0.5356091568185173
0.776219512195122 0.5356944743546355
0.775609756097561 0.5357804639505874
0.775000000000000 0.5358671232487593
0.774390243902439 0.5359544499143032
0.773780487804878 0.5360424416348981
0.773170731707317 0.5361310961203911
0.772560975609756 0.5362204111028639
0.771951219512195 0.5363103843360522
0.771341463414634 0.5364010135952774
0.770731707317073 0.5364922966774001
0.770121951219512 0.5365842314001072
0.769512195121951 0.5366768156023993
0.768902439024390 0.5367700471437079
0.768292682926829 0.5368639239040184
0.767682926829268 0.5369584437837328
0.767073170731707 0.5370428023409087
0.766463414634146 0.5371230874019529
0.765853658536585 0.5372040428479442
0.765243902439024 0.5372856664647737
0.764634146341463 0.5373679560593436
0.764024390243902 0.5374509094590947
0.763414634146341 0.5375345245118361
0.762804878048780 0.537618799085701
0.762195121951220 0.5377037310686293
0.761585365853659 0.537789318368558
0.760975609756098 0.5378755589129269
0.760365853658537 0.5379624506486972
0.759756097560976 0.5380499915419158
0.759146341463415 0.5381381795777217
0.758536585365854 0.5382270127601256
0.757926829268293 0.538316489111863
0.757317073170732 0.5384066066739859
0.756707317073171 0.5384973635061413
0.756097560975610 0.5385887576858172
0.755487804878049 0.5386807873086599
0.754878048780488 0.5387734504880417
0.754268292682927 0.538866745355031
0.753658536585366 0.538960670058016
0.753048780487805 0.5390552227628385
0.752439024390244 0.5391504016523514
0.751829268292683 0.5392462049264863
0.751219512195122 0.5393302544218842
0.750609756097561 0.5394125676895768
0.750000000000000 0.539495529072322
0.749390243902439 0.5395791366766768
0.748780487804878 0.5396633886263259
0.748170731707317 0.539748283062203
0.747560975609756 0.5398338181424381
0.746951219512195 0.5399199920419375
0.746341463414634 0.5400068029522821
0.745731707317073 0.5400942490819802
0.745121951219512 0.540182328655455
0.744512195121951 0.5402710399139518
0.743902439024390 0.5403603811144757
0.743292682926829 0.5404503505302817
0.742682926829268 0.5405409464503781
0.742073170731707 0.5406321671794921
0.741463414634146 0.5407240110379126
0.740853658536585 0.5408164763615098
0.740243902439024 0.5409095615011777
0.739634146341463 0.5410032648232981
0.739024390243902 0.5410975847091849
0.738414634146341 0.5411925195548656
0.737804878048780 0.5412880677713381
0.737195121951220 0.5413842277843205
0.736585365853659 0.541480998033843
0.735975609756098 0.5415756301673481
0.735365853658537 0.5416595376991571
0.734756097560976 0.5417440763693429
0.734146341463415 0.5418292445401334
0.733536585365854 0.5419150405886461
0.732926829268293 0.542001462906743
0.732317073170732 0.5420885099008192
0.731707317073171 0.5421761799917134
0.731097560975610 0.5422644716146222
0.730487804878049 0.5423533832190676
0.729878048780488 0.5424429132685308
0.729268292682927 0.5425330602404768
0.728658536585366 0.5426238226262898
0.728048780487805 0.5427151989311597
0.727439024390244 0.5428071876737913
0.726829268292683 0.5428997873865926
0.726219512195122 0.5429929966151233
0.725609756097561 0.5430868139185673
0.725000000000000 0.5431812378690416
0.724390243902439 0.5432762670518971
0.723780487804878 0.5433719000654696
0.723170731707317 0.543468135520801
0.722560975609756 0.5435649720420812
0.721951219512195 0.5436624082657368
0.721341463414634 0.5437604428410866
0.720731707317073 0.5438590744298029
0.720121951219512 0.5439479341981416
0.719512195121951 0.5440342762636068
0.718902439024390 0.5441212337864489
0.718292682926829 0.5442088053630436
0.717682926829268 0.5442969896027368
0.717073170731707 0.544385785127429
0.716463414634146 0.5444751905714066
0.715853658536585 0.5445652045815966
0.715243902439024 0.544655825817118
0.714634146341463 0.544747052949434
0.714024390243902 0.5448388846620463
0.713414634146341 0.5449313196505786
0.712804878048780 0.545024356622614
0.712195121951219 0.5451179942975166
0.711585365853659 0.5452122314065354
0.710975609756098 0.5453070666925924
0.710365853658537 0.5454024989102297
0.709756097560976 0.5454985268253655
0.709146341463415 0.5455951492155058
0.708536585365854 0.5456923648695033
0.707926829268293 0.5457901725872966
0.707317073170732 0.545888571180249
0.706707317073171 0.5459875594706111
0.706097560975610 0.5460871362918425
0.705487804878049 0.5461873004881106
0.704878048780488 0.5462807564778125
0.704268292682927 0.5463691195718583
0.703658536585366 0.5464580864738363
0.703048780487805 0.5465476559725866
0.702439024390244 0.5466378268682963
0.701829268292683 0.5467285979721047
0.701219512195122 0.5468199681060938
0.700609756097561 0.5469119361034034
0.700000000000000 0.5470045008077322
0.699390243902439 0.5470976610737539
0.698780487804878 0.5471914157667419
0.698170731707317 0.5472857637625657
0.697560975609756 0.5473807039476515
0.696951219512195 0.5474762352187863
0.696341463414634 0.5475723564831512
0.695731707317073 0.5476690666582847
0.695121951219512 0.5477663646719951
0.694512195121951 0.5478642494621841
0.693902439024390 0.5479627199768138
0.693292682926829 0.5480617751740481
0.692682926829268 0.5481614140217644
0.692073170731707 0.5482616354979077
0.691463414634146 0.5483624385901438
0.690853658536585 0.5484638222960041
0.690243902439024 0.5485657856227163
0.689634146341463 0.548661060702181
0.689024390243902 0.5487516579493533
0.688414634146341 0.5488428495246275
0.687804878048780 0.5489346343876689
0.687195121951220 0.54902701150839
0.686585365853659 0.5491199798660598
0.685975609756098 0.5492135384500665
0.685365853658537 0.5493076862590803
0.684756097560976 0.5494024223017473
0.684146341463415 0.5494977455960118
0.683536585365854 0.5495936551694427
0.682926829268293 0.549690150058961
0.682317073170732 0.5497872293108164
0.681707317073171 0.5498848919806497
0.681097560975610 0.5499831371333654
0.680487804878049 0.5500819638428796
0.679878048780488 0.5501813711924842
0.679268292682927 0.5502813582743695
0.678658536585366 0.5503819241897961
0.678048780487805 0.5504830680490038
0.677439024390244 0.5505847889710347
0.676829268292683 0.5506870860840648
0.676219512195122 0.5507899585246655
0.675609756097561 0.5508934054385586
0.675000000000000 0.5509974259798257
0.674390243902439 0.5510919948548213
0.673780487804878 0.5511850381683325
0.673170731707317 0.5512786683237217
0.672560975609756 0.5513728844342933
0.671951219512195 0.5514676856224274
0.671341463414634 0.5515630710190483
0.670731707317073 0.5516590397638365
0.670121951219512 0.5517555910054249
0.669512195121951 0.5518527239007534
0.668902439024390 0.5519504376154062
0.668292682926829 0.5520487313236458
0.667682926829268 0.5521476042080484
0.667073170731707 0.5522470554596566
0.666463414634146 0.5523470842779934
0.665853658536585 0.552447689870793
0.665243902439024 0.5525488714540999
0.664634146341463 0.5526506282522178
0.664024390243902 0.5527529594975973
0.663414634146341 0.5528558644309765
0.662804878048781 0.5529593423010042
0.662195121951220 0.5530633923645354
0.661585365853659 0.5531680138863686
0.660975609756098 0.5532732061393838
0.660365853658537 0.5533789684041587
0.659756097560976 0.5534817104774102
0.659146341463415 0.553576831433601
0.658536585365854 0.5536725343579832
0.657926829268293 0.5537688184956193
0.657317073170732 0.5538656830998562
0.656707317073171 0.5539631274318704
0.656097560975610 0.5540611507608121
0.655487804878049 0.554159752363833
0.654878048780488 0.5542589315259074
0.654268292682927 0.5543586875398462
0.653658536585366 0.5544590197063247
0.653048780487805 0.5545599273335504
0.652439024390244 0.5546614097377076
0.651829268292683 0.5547634662425311
0.651219512195122 0.5548660961794124
0.650609756097561 0.5549692988872996
0.650000000000000 0.5550730737127656
0.649390243902439 0.5551774200099053
0.648780487804878 0.5552823371402577
0.648170731707317 0.5553878244727689
0.647560975609756 0.5554938813838666
0.646951219512195 0.5556005072574516
0.646341463414634 0.5557077014844682
0.645731707317073 0.5558154634633803
0.645121951219512 0.5559235732391306
0.644512195121951 0.5560209969291134
0.643902439024390 0.5561189992176729
0.643292682926829 0.5562175794722525
0.642682926829268 0.5563167370675519
0.642073170731707 0.5564164713857159
0.641463414634146 0.556516781816146
0.640853658536585 0.5566176677556837
0.640243902439024 0.5567191286082822
0.639634146341463 0.5568211637852165
0.639024390243902 0.5569237727049217
0.638414634146341 0.5570269547930088
0.637804878048780 0.5571307094822874
0.637195121951220 0.5572350362125608
0.636585365853659 0.5573399344308392
0.635975609756098 0.5574454035909646
0.635365853658537 0.5575514431540036
0.634756097560976 0.5576580525879209
0.634146341463415 0.5577652313675809
0.633536585365854 0.5578729789748412
0.632926829268293 0.5579812948984196
0.632317073170732 0.558090178633885
0.631707317073171 0.5581996296835634
0.631097560975610 0.558309647556778
0.630487804878049 0.5584202317694538
0.629878048780488 0.5585204789892163
0.629268292682927 0.5586210090073821
0.628658536585366 0.5587221151929118
0.628048780487805 0.5588237970346953
0.627439024390244 0.558926054028263
0.626829268292683 0.5590288856761616
0.626219512195122 0.5591322914877506
0.625609756097561 0.5592362709790085
0.625000000000000 0.5593408236728709
0.624390243902439 0.5594459490987342
0.623780487804878 0.559551646792927
0.623170731707317 0.5596579162984096
0.622560975609756 0.5597647571645862
0.621951219512195 0.5598721689479057
0.621341463414634 0.5599801512108843
0.620731707317073 0.5600887035229891
0.620121951219512 0.560197825460083
0.619512195121951 0.5603075166047006
0.618902439024390 0.5604177765455556
0.618292682926829 0.5605286048781576
0.617682926829268 0.5606400012042793
0.617073170731707 0.560751965132197
0.616463414634146 0.5608644962766176
0.615853658536585 0.5609757054970236
0.615243902439024 0.5610784196270657
0.614634146341463 0.5611817099567636
0.614024390243902 0.5612855760766438
0.613414634146341 0.561390017583841
0.612804878048780 0.561495034081894
0.612195121951220 0.5616006251808452
0.611585365853659 0.5617067904970643
0.610975609756098 0.5618135296533058
0.610365853658537 0.5619208422788341
0.609756097560976 0.5620287280090887
0.609146341463415 0.5621371864859334
0.608536585365854 0.5622462173576078
0.607926829268293 0.5623558202784519
0.607317073170732 0.5624659949092682
0.606707317073171 0.5625767409169593
0.606097560975610 0.5626880579747299
0.605487804878049 0.5627999457619849
0.604878048780488 0.5629124039642703
0.604268292682927 0.5630254322734239
0.603658536585366 0.56313903038735
0.603048780487805 0.5632531980099788
0.602439024390244 0.5633679348514908
0.601829268292683 0.5634832406282515
0.601219512195122 0.5635924693931755
0.600609756097561 0.5636981820331634
0.600000000000000 0.5638044718027245
0.599390243902439 0.5639113383969256
0.598780487804878 0.5640187815169666
0.598170731707317 0.5641268008701339
0.597560975609756 0.5642353961699956
0.596951219512195 0.5643445671360171
0.596341463414634 0.5644543134939373
0.595731707317073 0.5645646349755539
0.595121951219512 0.5646755313186937
0.594512195121951 0.5647870022672682
0.593902439024390 0.5648990475711424
0.593292682926829 0.5650116669863244
0.592682926829268 0.5651248602746967
0.592073170731707 0.5652386272041725
0.591463414634146 0.5653529675487012
0.590853658536585 0.5654678810882037
0.590243902439024 0.5655833676083052
0.589634146341463 0.5656994269008088
0.589024390243902 0.5658160587633161
0.588414634146341 0.5659332629994598
0.587804878048780 0.5660510394186322
0.587195121951219 0.5661660412761189
0.586585365853659 0.5662744192754662
0.585975609756098 0.5663833769654995
0.585365853658537 0.5664929141369964
0.584756097560976 0.5666030305863142
0.584146341463415 0.5667137261159575
0.583536585365854 0.5668250005343592
0.582926829268293 0.5669368536559224
0.582317073170732 0.5670492853006971
0.581707317073171 0.5671622952949312
0.581097560975610 0.5672758834705799
0.580487804878049 0.5673900496654125
0.579878048780488 0.5675047937232259
0.579268292682927 0.567620115493487
0.578658536585366 0.5677360148315551
0.578048780487805 0.5678524915986353
0.577439024390244 0.5679695456617074
0.576829268292683 0.5680871768935154
0.576219512195122 0.5682053851725996
0.575609756097561 0.5683241703833101
0.575000000000000 0.5684435324157912
0.574390243902439 0.5685634711658056
0.573780487804878 0.5686839865349979
0.573170731707317 0.5688022615524361
0.572560975609756 0.5689135550636374
0.571951219512195 0.569025432077125
0.571341463414634 0.5691378924777114
0.570731707317073 0.5692509361561405
0.570121951219512 0.5693645630089067
0.569512195121951 0.5694787729382579
0.568902439024390 0.5695935658522541
0.568292682926829 0.5697089416647428
0.567682926829268 0.5698249002952621
0.567073170731707 0.5699414416691904
0.566463414634146 0.5700585657175451
0.565853658536585 0.5701762723771762
0.565243902439024 0.5702945615905942
0.564634146341463 0.570413433306049
0.564024390243902 0.5705328874776148
0.563414634146341 0.5706529240648385
0.562804878048780 0.5707735430330958
0.562195121951220 0.5708947443534876
0.561585365853659 0.5710165280026744
0.560975609756098 0.571138893963223
0.560365853658537 0.5712618422230152
0.559756097560976 0.5713853727758814
0.559146341463415 0.571504521948127
0.558536585365854 0.5716189904561447
0.557926829268293 0.571734047569728
0.557317073170732 0.5718496932678958
0.556707317073171 0.5719659275352442
0.556097560975610 0.5720827503622825
0.555487804878049 0.5722001617450866
0.554878048780488 0.5723181616855315
0.554268292682927 0.5724367501911574
0.553658536585366 0.5725559272751352
0.553048780487805 0.5726756929564318
0.552439024390244 0.5727960472596664
0.551829268292683 0.5729169902151079
0.551219512195122 0.5730385218587676
0.550609756097561 0.5731606422322818
0.550000000000000 0.5732833513828857
0.549390243902439 0.5734066493636772
0.548780487804878 0.5735305362332831
0.548170731707317 0.5736550120559971
0.547560975609756 0.573780076901734
0.546951219512195 0.5739057308461801
0.546341463414634 0.5740319739705705
0.545731707317073 0.5741588063618094
0.545121951219512 0.5742765057994784
0.544512195121951 0.5743944204131513
0.543902439024390 0.5745129300828645
0.543292682926829 0.5746320348824883
0.542682926829268 0.5747517348916623
0.542073170731707 0.5748720301956424
0.541463414634146 0.5749929208854359
0.540853658536585 0.5751144070577229
0.540243902439024 0.575236488815018
0.539634146341463 0.5753591662653346
0.539024390243902 0.5754824395224569
0.538414634146341 0.5756063087059691
0.537804878048781 0.5757307739409865
0.537195121951220 0.575855835358487
0.536585365853659 0.5759814930948959
0.535975609756098 0.5761077472925986
0.535365853658537 0.5762345980995396
0.534756097560976 0.5763620456693463
0.534146341463415 0.5764900901614733
0.533536585365854 0.5766187317407537
0.532926829268293 0.5767479705781368
0.532317073170732 0.5768778068498804
0.531707317073171 0.5770011755444352
0.531097560975610 0.5771222186452316
0.530487804878049 0.5772438645051224
0.529878048780488 0.577366113289035
0.529268292682927 0.5774889651677393
0.528658536585366 0.5776124203175557
0.528048780487805 0.5777364789208667
0.527439024390244 0.5778611411656281
0.526829268292683 0.5779864072455375
0.526219512195122 0.5781122773601082
0.525609756097561 0.5782387517146277
0.525000000000000 0.578365830520165
0.524390243902439 0.5784935139934942
0.523780487804878 0.5786218023571202
0.523170731707317 0.5787506958394836
0.522560975609756 0.5788801946746823
0.521951219512195 0.5790102991026429
0.521341463414634 0.5791410093689736
0.520731707317073 0.5792723257252147
0.520121951219512 0.5794042484286092
0.519512195121951 0.5795367777421937
0.518902439024390 0.5796699139348166
0.518292682926829 0.5797965019403059
0.517682926829268 0.5799209569921266
0.517073170731707 0.5800460238172428
0.516463414634146 0.5801717026743158
0.515853658536585 0.5802979938282125
0.515243902439024 0.580424897549371
0.514634146341463 0.5805524141143678
0.514024390243902 0.5806805438054565
0.513414634146341 0.58080928691077
0.512804878048780 0.5809386437245542
0.512195121951220 0.5810686145465648
0.511585365853659 0.5811991996828699
0.510975609756098 0.5813303994451237
0.510365853658537 0.5814622141510423
0.509756097560976 0.581594644124172
0.509146341463415 0.5817276896940221
0.508536585365854 0.5818613511961135
0.507926829268293 0.5819956289716905
0.507317073170732 0.5821305233680474
0.506707317073171 0.5822660347385779
0.506097560975610 0.5824021634423062
0.505487804878049 0.5825387771818947
0.504878048780488 0.5826663207114984
0.504268292682927 0.5827944860830685
0.503658536585366 0.5829232736471999
0.503048780487805 0.5830526837603186
0.502439024390244 0.5831827167851464
0.501829268292683 0.5833133730902934
0.501219512195122 0.5834446530504582
0.500609756097561 0.5835765570463116
0.500000000000000 0.5837090854646485
0.499390243902439 0.5838422386983735
0.498780487804878 0.5839760171464229
0.498170731707317 0.5841104212137036
0.497560975609756 0.5842454513114685
0.496951219512195 0.5843811078568936
0.496341463414634 0.5845173912733667
0.495731707317073 0.5846543019902184
0.495121951219512 0.5847918404432406
0.494512195121951 0.5849300070740205
0.493902439024390 0.5850688023305132
0.493292682926829 0.5852082266668196
0.492682926829268 0.5853482805431616
0.492073170731707 0.5854832770920536
0.491463414634146 0.5856148350129592
0.490853658536585 0.5857470266086362
0.490243902439024 0.5858798523322243
0.489634146341463 0.5860133126428914
0.489024390243902 0.5861474080060717
0.488414634146341 0.5862821388935638
0.487804878048780 0.5864175057833628
0.487195121951220 0.5865535091598548
0.486585365853659 0.5866901495136773
0.485975609756098 0.5868274273418429
0.485365853658537 0.5869653431475649
0.484756097560976 0.5871038974405391
0.484146341463415 0.5872430907367752
0.483536585365854 0.58738292355868
0.482926829268293 0.5875233964349862
0.482317073170732 0.587664509900867
0.481707317073171 0.5878062644979438
0.481097560975610 0.5879486607742083
0.480487804878049 0.5880916992841352
0.479878048780488 0.588235380588654
0.479268292682927 0.5883754879650354
0.478658536585366 0.5885107483769162
0.478048780487805 0.5886466553817293
0.477439024390244 0.5887832095343023
0.476829268292683 0.5889204113963037
0.476219512195122 0.5890582615356539
0.475609756097561 0.5891967605269449
0.475000000000000 0.5893359089514668
0.474390243902439 0.5894757073968857
0.473780487804878 0.5896161564577044
0.473170731707317 0.5897572567349062
0.472560975609756 0.589899008836223
0.471951219512195 0.5900414133759463
0.471341463414634 0.590184470975133
0.470731707317073 0.5903281822615899
0.470121951219512 0.590472547869652
0.469512195121951 0.5906175684405679
0.468902439024390 0.590763244622271
0.468292682926829 0.5909095770695214
0.467682926829268 0.5910565664437747
0.467073170731707 0.5912042134133383
0.466463414634146 0.5913469883188929
0.465853658536585 0.5914862797775535
0.465243902439024 0.591626232314294
0.464634146341463 0.591766846592613
0.464024390243902 0.5919081232831386
0.463414634146341 0.592050063063361
0.462804878048781 0.5921926666176807
0.462195121951220 0.5923359346374567
0.461585365853659 0.5924798678210824
0.460975609756098 0.592624466873758
0.460365853658537 0.5927697325079962
0.459756097560976 0.5929156654431103
0.459146341463415 0.5930622664056047
0.458536585365854 0.593209536128951
0.457926829268293 0.5933574753538684
0.457317073170732 0.5935060848280372
0.456707317073171 0.5936553653064298
0.456097560975610 0.5938053175511258
0.455487804878049 0.5939559423313735
0.454878048780488 0.5941072404237144
0.454268292682927 0.5942592126118261
0.453658536585366 0.5944022251710206
0.453048780487805 0.5945458978132676
0.452439024390244 0.594690247737559
0.451829268292683 0.5948352757244474
0.451219512195122 0.5949809825617038
0.450609756097561 0.5951273690444148
0.450000000000000 0.5952744359751477
0.449390243902439 0.5954221841638392
0.448780487804878 0.5955706144279109
0.448170731707317 0.5957197275920975
0.447560975609756 0.5958695244888271
0.446951219512195 0.5960200059578471
0.446341463414634 0.596171172846605
0.445731707317073 0.5963230260099806
0.445121951219512 0.5964755663105878
0.444512195121951 0.5966287946184723
0.443902439024390 0.5967827118115854
0.443292682926829 0.5969373187752846
0.442682926829268 0.597092616402834
0.442073170731707 0.5972486055951292
0.441463414634146 0.5973983690766568
0.440853658536585 0.5975461034633058
0.440243902439024 0.5976945323325549
0.439634146341463 0.5978436565834281
0.439024390243902 0.597993477122697
0.438414634146341 0.5981439948651246
0.437804878048780 0.5982952107332649
0.437195121951220 0.5984471256576457
0.436585365853659 0.5985997405767587
0.435975609756098 0.5987530564371235
0.435365853658537 0.5989070741932124
0.434756097560976 0.5990617948076123
0.434146341463415 0.5992172192508698
0.433536585365854 0.599373348501918
0.432926829268293 0.5995301835474878
0.432317073170732 0.5996877253827978
0.431707317073171 0.5998459750111338
0.431097560975610 0.6000049334439723
0.430487804878049 0.600164601701308
0.429878048780488 0.6003249808112018
0.429268292682927 0.600479005116551
0.428658536585366 0.600631165865285
0.428048780487805 0.6007840401316944
0.427439024390244 0.6009376289434999
0.426829268292683 0.6010919333367469
0.426219512195122 0.601246954356099
0.425609756097561 0.6014026930546963
0.425000000000000 0.6015591504941844
0.424390243902439 0.6017163277447416
0.423780487804878 0.6018742258853244
0.423170731707317 0.60203284600339
0.422560975609756 0.6021921891952061
0.421951219512195 0.602352256565648
0.421341463414634 0.6025130492285001
0.420731707317073 0.6026745683062935
0.420121951219512 0.602836814930415
0.419512195121951 0.6029997902410986
0.418902439024390 0.6031634953875712
0.418292682926829 0.6033279315280403
0.417682926829268 0.6034926436432155
0.417073170731707 0.6036488883754894
0.416463414634146 0.6038058665373032
0.415853658536585 0.6039635792878715
0.415243902439024 0.60412202779549
0.414634146341463 0.6042812132376844
0.414024390243902 0.604441136800956
0.413414634146341 0.6046017996812666
0.412804878048780 0.6047632030837483
0.412195121951219 0.6049253482228699
0.411585365853659 0.6051785569770184
0.410975609756098 0.6053325212482913
0.410365853658537 0.6054872295424562
0.409756097560976 0.6056426830757284
0.409146341463415 0.6057988830737138
0.408536585365854 0.605955830771728
0.407926829268293 0.6061135274144402
0.407317073170732 0.6064796113657297
0.406707317073171 0.6066291326259153
0.406097560975610 0.6067794049920912
0.405487804878049 0.6069304297110738
0.404878048780488 0.607082208039648
0.404268292682927 0.6072347412440646
0.403658536585366 0.6076035415042963
0.403048780487805 0.6078647494364617
0.402439024390244 0.6080098675867853
0.401829268292683 0.6081557439258447
0.401219512195122 0.6083023797323382
0.400609756097561 0.6084497762951048
0.400000000000000 0.608597934912753
0.399390243902439 0.6091921223749125
0.398780487804878 0.6093321120339958
0.398170731707317 0.6094728656673815
0.397560975609756 0.6096143845767168
0.396951219512195 0.6097566700739423
0.396341463414634 0.6098997234810805
0.395731707317073 0.6102287552762925
0.395121951219512 0.6107443096881593
0.394512195121951 0.610879965066067
0.393902439024390 0.6110163914810808
0.393292682926829 0.6111535902688758
0.392682926829268 0.611291562775539
0.392073170731707 0.6114303103577454
0.391463414634146 0.6122447541028027
0.390853658536585 0.612375334450665
0.390243902439024 0.6125066915511812
0.389634146341463 0.6126388267646753
0.389024390243902 0.6127717414621199
0.388414634146341 0.6129054370251233
0.387804878048780 0.6130945920978196
0.387195121951220 0.6139573811313684
0.386585365853659 0.6140836908723759
0.385975609756098 0.6142107844236124
0.385365853658537 0.6143386631816347
0.384756097560976 0.6144673285539397
0.384146341463415 0.6145967819590601
0.383536585365854 0.6155025829614813
0.382926829268293 0.6157459039769982
0.382317073170732 0.615867976551345
0.381707317073171 0.6159908400150234
0.381097560975610 0.6161144958020526
0.380487804878049 0.6162389453578546
0.379878048780488 0.6163641901390262
0.379268292682927 0.6174919479304173
0.378658536585366 0.6176090189819129
0.378048780487805 0.617726886566479
0.377439024390244 0.61784555214555
0.376829268292683 0.6179650171922453
0.376219512195122 0.6180852831910774
0.375609756097561 0.618696045653035
0.375000000000000 0.6194326247191452
0.374390243902439 0.6195455146038107
0.373780487804878 0.6196592081178056
0.373170731707317 0.619773706762689
0.372560975609756 0.6198890120517813
0.371951219512195 0.6200051255102063
0.371341463414634 0.621253766313677
0.370731707317073 0.6214455282047424
0.370121951219512 0.6215542665542515
0.369512195121951 0.6216638156638082
0.368902439024390 0.6217741770763979
0.368292682926829 0.621885352346999
0.367682926829268 0.6220936606364165
0.367073170731707 0.6234258193626873
0.366463414634146 0.6235296181966121
0.365853658536585 0.623634233387167
0.365243902439024 0.6237396665077558
0.364634146341463 0.6238459191441108
0.364024390243902 0.6239529928943098
0.363414634146341 0.6247446089143134
0.362804878048780 0.6255842377171225
0.362195121951220 0.6256839333438934
0.361585365853659 0.6257844524971281
0.360975609756098 0.6258857967941529
0.360365853658537 0.6259879678650394
0.359756097560976 0.6260909673527362
0.359146341463415 0.6274381510570333
0.358536585365854 0.6278119692717355
0.357926829268293 0.62790758750984
0.357317073170732 0.6280040364913952
0.356707317073171 0.6281013178792545
0.356097560975610 0.6281994333493981
0.355487804878049 0.6284217560254514
0.354878048780488 0.6300174719961125
0.354268292682927 0.6301082010847876
0.353658536585366 0.6301997664891155
0.353048780487805 0.630292169905791
0.352439024390244 0.6303854130447301
0.351829268292683 0.6304794976295367
0.351219512195122 0.6312002946238058
0.350609756097561 0.6323854969207646
0.350000000000000 0.6324721891845684
0.349390243902439 0.6325597250412534
0.348780487804878 0.6326481062357953
0.348170731707317 0.6327373345270276
0.347560975609756 0.6328274116877229
0.346951219512195 0.6340176305075725
0.346341463414634 0.6348205785073401
0.345731707317073 0.6349032558967008
0.345121951219512 0.634986784215893
0.344512195121951 0.6350711652600298
0.343902439024390 0.6351564008386288
0.343292682926829 0.6352424927752852
0.342682926829268 0.636872618952869
0.342073170731707 0.6373221042673824
0.341463414634146 0.637400787442681
0.340853658536585 0.6374803289494964
0.340243902439024 0.6375607306347343
0.339634146341463 0.6376419943602296
0.339024390243902 0.6380284682987141
0.338414634146341 0.6397641658640068
0.337804878048781 0.6398895234713586
0.337195121951220 0.6399642317914773
0.336585365853659 0.6400398059141393
0.335975609756098 0.6401162477401496
0.335365853658537 0.6401935591854301
0.334756097560976 0.6409591442602691
0.334146341463415 0.6424524651382099
0.333536585365854 0.6425223452393861
0.332926829268293 0.6425930967476818
0.332317073170732 0.6426647216039819
0.331707317073171 0.6427372217647127
0.331097560975610 0.6428105992020178
0.330487804878049 0.6439243126359617
0.329878048780488 0.645154204422278
0.329268292682927 0.6452201368553749
0.328658536585366 0.6452869482631766
0.328048780487805 0.6453546406438061
0.327439024390244 0.645423216011248
0.326829268292683 0.6454926763960108
0.326219512195122 0.6469230169284617
0.325609756097561 0.6479205222492144
0.325000000000000 0.6479825222923661
0.324390243902439 0.648045408960103
0.323780487804878 0.648109184309707
0.323170731707317 0.6481738504150923
0.322560975609756 0.6482394093668936
0.321951219512195 0.649954341517626
0.321341463414634 0.6507510993864771
0.320731707317073 0.6508091809400004
0.320121951219512 0.6508681568552033
0.319512195121951 0.6509280292507637
0.318902439024390 0.6509888002625652
0.318292682926829 0.6513005209288395
0.317682926829268 0.653017409653335
0.317073170731707 0.6536456709632439
0.316463414634146 0.6536998465247963
0.315853658536585 0.6537549242774059
0.315243902439024 0.6538109064033549
0.314634146341463 0.6538677951028129
0.314024390243902 0.6543980359835329
0.313414634146341 0.6561113815960842
0.312804878048780 0.6566040255809313
0.312195121951220 0.6566543062175271
0.311585365853659 0.6567054969719499
0.310975609756098 0.656757600092517
0.310365853658537 0.6568106178458681
0.309756097560976 0.6575256382200826
0.309146341463415 0.6592354528951273
0.308536585365854 0.6596260046046378
0.307926829268293 0.6596723999214893
0.307317073170732 0.6597197133854567
0.306707317073171 0.6597679473132925
0.306097560975610 0.6598171040407991
0.305487804878049 0.6606825583161614
0.304878048780488 0.662388852794859
0.304268292682927 0.6627115016334377
0.303658536585366 0.662754019738896
0.303048780487805 0.6627974641285914
0.302439024390244 0.6628418371903295
0.301829268292683 0.6628871413315314
0.301219512195122 0.6638680592057274
0.300609756097561 0.6655708427614928
0.300000000000000 0.6658604621452363
0.299390243902439 0.6658991096123369
0.298780487804878 0.6659386916139163
0.298170731707317 0.6659792106113879
0.297560975609756 0.6660206690867453
0.296951219512195 0.6670814347224004
0.296341463414634 0.6687807151227498
0.295731707317073 0.6690728833169202
0.295121951219512 0.6691076651405153
0.294512195121951 0.669143389867327
0.293902439024390 0.6691800600352759
0.293292682926829 0.6692176782036404
0.292682926829268 0.6703220083501599
0.292073170731707 0.6720177918143888
0.291463414634146 0.6723488140190081
0.290853658536585 0.6723797335687656
0.290243902439024 0.672411604514331
0.289634146341463 0.6724444294732743
0.289024390243902 0.672478211084999
0.288414634146341 0.6735891320756374
0.287804878048780 0.6752814232281384
0.287195121951219 0.6756883549875436
0.286585365853659 0.6757154139558842
0.285975609756098 0.6757434329422323
0.285365853658537 0.6757724146466525
0.284756097560976 0.6758023617921136
0.284146341463415 0.6768821853375667
0.283536585365854 0.6785709871564789
0.282926829268293 0.6790916591757982
0.282317073170732 0.6791148575211093
0.281707317073171 0.6791390246417053
0.281097560975610 0.6791641633234338
0.280487804878049 0.6791902763761012
0.279878048780488 0.6802005740696602
0.279268292682927 0.6818858878303272
0.278658536585366 0.6825589322910287
0.278048780487805 0.6825782681750798
0.277439024390244 0.6825985817324035
0.276829268292683 0.6826198758382207
0.276219512195122 0.6826421533924025
0.275609756097561 0.6835437298337421
0.275000000000000 0.6852255550466428
0.274390243902439 0.6860904335227689
0.273780487804878 0.6861059032420855
0.273170731707317 0.6861223596793075
0.272560975609756 0.6861398058024007
0.271951219512195 0.6861582446052429
0.271341463414634 0.6869111090408785
0.270731707317073 0.6885894433836098
0.270121951219512 0.6896864764702062
0.269512195121951 0.6896980743812772
0.268902439024390 0.6897106682071587
0.268292682926829 0.6897242610124849
0.267682926829268 0.6897388558887618
0.267073170731707 0.6903021922590554
0.266463414634146 0.6919770315017041
0.265853658536585 0.6933474302796718
0.265243902439024 0.693355148716662
0.264634146341463 0.693363872423538
0.264024390243902 0.6933736045656321
0.263414634146341 0.6933843483360747
0.262804878048780 0.6937164836064633
0.262195121951220 0.6953878215298689
0.261585365853659 0.6970601782893325
0.260975609756098 0.6970775501883438
0.260365853658537 0.6970823941623339
0.259756097560976 0.6970882561954865
0.259146341463415 0.6970951395871257
0.258536585365854 0.6971535102304747
0.257926829268293 0.6988213385367397
0.257317073170732 0.7004901957797294
0.256707317073171 0.7008657611389352
0.256097560975610 0.700866713561589
0.255487804878049 0.7008686938418259
0.254878048780488 0.7008717053895057
0.254268292682927 0.7008757516450455
0.253658536585366 0.7022771300877015
0.253048780487805 0.7039424775326165
0.252439024390244 0.7047203241522233
0.251829268292683 0.704717370892975
0.251219512195122 0.70471545547027
0.250609756097561 0.7047145814093421
0.250000000000000 0.7047147522672491
0.249390243902439 0.7057547658895129
0.248780487804878 0.7074165909777219
0.248170731707317 0.7086418441638481
0.247560975609756 0.7086349686621655
0.246951219512195 0.7086291411629023
0.246341463414634 0.7086243653113455
0.245731707317073 0.708620644786665
0.245121951219512 0.7092538375250216
0.244512195121951 0.7109121253033723
0.243902439024390 0.7125714772889392
0.243292682926829 0.7126201740031951
0.242682926829268 0.7126104155007358
0.242073170731707 0.7126017191304467
0.241463414634146 0.7125940886985207
0.240853658536585 0.7127739582818846
0.240243902439024 0.7144286912737631
0.239634146341463 0.716084499521373
0.239024390243902 0.7166737213929384
0.238414634146341 0.7166600102666799
0.237804878048780 0.7166473719616264
0.237195121951220 0.7166358104167092
0.236585365853659 0.7166253296082229
0.235975609756098 0.7179659211441403
0.235365853658537 0.719618165740613
0.234756097560976 0.720796415717102
0.234146341463415 0.7207787274971312
0.233536585365854 0.720762122998241
0.232926829268293 0.7207466062985682
0.232317073170732 0.7207321815149242
0.231707317073171 0.7215234686798447
0.231097560975610 0.7231721268996852
0.230487804878049 0.7248218874006334
0.229878048780488 0.7249674429196566
0.229268292682927 0.7249468449548326
0.228658536585366 0.7249273460517315
0.228048780487805 0.7249089504745518
0.227439024390244 0.7251010092870415
0.226829268292683 0.7267460554218468
0.226219512195122 0.7283922157476065
0.225609756097561 0.7292271098172498
0.225000000000000 0.7292024879138227
0.224390243902439 0.7291789765646429
0.223780487804878 0.7291565801882756
0.223170731707317 0.7291353032464118
0.222560975609756 0.7303396454357106
0.221951219512195 0.7319821769660946
0.221341463414634 0.7335587633664318
0.220731707317073 0.733530083645247
0.220121951219512 0.7335025262073152
0.219512195121951 0.7334760956325034
0.218902439024390 0.7334507965465389
0.218292682926829 0.7339526131411747
0.217682926829268 0.7355914838869291
0.217073170731707 0.737231498192572
0.216463414634146 0.7379307504540078
0.215853658536585 0.7378991096570985
0.215243902439024 0.7378686078638662
0.214634146341463 0.7378392498716528
0.214024390243902 0.7378110405263363
0.213414634146341 0.7392198716952982
0.212804878048780 0.7408562025191181
0.212195121951220 0.742405698618494
0.211585365853659 0.742369933314668
0.210975609756098 0.7423353194110972
0.210365853658537 0.742301861885309
0.209756097560976 0.7422695657660018
0.209146341463415 0.7428670985797671
0.208536585365854 0.7444997067778876
0.207926829268293 0.7461334897906174
0.207317073170732 0.7469163013828375
0.206707317073171 0.7468775303279409
0.206097560975610 0.7468399284983751
0.205487804878049 0.7468035011148342
0.204878048780488 0.7467682534525522
0.204268292682927 0.7481617888696471
0.203658536585366 0.7497918196736576
0.203048780487805 0.7514230444149794
0.202439024390244 0.7514966449939133
0.201829268292683 0.7514548496400463
0.201219512195122 0.7514142420577431
0.200609756097561 0.7513748277272192
0.200000000000000 0.7518422512492613
0.199390243902439 0.753468482470295
0.198780487804878 0.7550959218401547
0.198170731707317 0.7561941797642222
0.197560975609756 0.7561481368743925
0.196951219512195 0.7561032953732927
0.196341463414634 0.7560596609567266
0.195731707317073 0.7560172393820863
0.195121951219512 0.7571633016558457
0.194512195121951 0.7587869038527233
0.193902439024390 0.7604117346927286
0.193292682926829 0.7609214219821854
0.192682926829268 0.7608722876772246
0.192073170731707 0.7608243745970557
0.191463414634146 0.7607776887296835
0.190853658536585 0.7608761275999061
0.190243902439024 0.7624958356849934
0.189634146341463 0.76411678754613
0.189024390243902 0.7657389894407827
0.188414634146341 0.7657229750668437
0.187804878048780 0.7656707191623648
0.187195121951220 0.7656197051658653
0.186585365853659 0.7655699393788011
0.185975609756098 0.7662225907903877
0.185365853658537 0.7678396015340159
0.184756097560976 0.7694578780672675
0.184146341463415 0.7706572540325703
0.183536585365854 0.77060058508724
0.182926829268293 0.7705451730734104
0.182317073170732 0.7704910245529683
0.181707317073171 0.7704381461633469
0.181097560975610 0.7715800743500385
0.180487804878049 0.7731943577350405
0.179878048780488 0.7748099299204585
0.179268292682927 0.7756160150475081
0.178658536585366 0.7755561285457767
0.178048780487805 0.7754975211665617
0.177439024390244 0.7754401998272771
0.176829268292683 0.7753841715267896
0.176219512195122 0.776948351770201
0.175609756097561 0.7785598732863764
0.175000000000000 0.7801727076797674
0.174390243902439 0.7806547733376855
0.173780487804878 0.7805916237987955
0.173170731707317 0.7805297765711491
0.172560975609756 0.7804692389552025
0.171951219512195 0.7807198179562388
0.171341463414634 0.7823272077046372
0.170731707317073 0.7839359278887266
0.170121951219512 0.7855459861675435
0.169512195121951 0.7857757079373442
0.168902439024390 0.7857092440366782
0.168292682926829 0.7856441067001154
0.167682926829268 0.78558030364088
0.167073170731707 0.7861119209239296
0.166463414634146 0.7877164383988682
0.165853658536585 0.7893223123063072
0.165243902439024 0.7909295507480497
0.164634146341463 0.7909811681562133
0.164024390243902 0.7909113320868048
0.163414634146341 0.7908428479696616
0.162804878048780 0.7907757239641082
0.162195121951220 0.7915142593897677
0.161585365853659 0.7931158522829488
0.160975609756098 0.7947188288792006
0.160365853658537 0.7963231977598637
0.159756097560976 0.7962736906221102
0.159146341463415 0.7962004173584141
0.158536585365854 0.7961285226472427
0.157926829268293 0.7960580151310078
0.157317073170732 0.7969266616462226
0.156707317073171 0.7985252707631263
0.156097560975610 0.8001252922198162
0.155487804878049 0.8017267351180362
0.154878048780488 0.8016560188744667
0.154268292682927 0.8015792353197352
0.153658536585366 0.8015038582128771
0.153048780487805 0.8014298967204382
0.152439024390244 0.8023489708248438
0.151829268292683 0.8039445292593858
0.151219512195122 0.8055415301368754
0.150609756097561 0.8071399831252635
0.150000000000000 0.8071311259921639
0.149390243902439 0.8070507499876811
0.148780487804878 0.8069718097103113
0.148170731707317 0.8068943148972064
0.147560975609756 0.807781046375814
0.146951219512195 0.809373478548301
0.146341463414634 0.8109673848427479
0.145731707317073 0.8125627755444589
0.145121951219512 0.8127022408540273
0.144512195121951 0.8126181800217487
0.143902439024390 0.812535585676109
0.143292682926829 0.8124544681756306
0.142682926829268 0.8132227659592965
0.142073170731707 0.8148119864903802
0.141463414634146 0.8164027145172004
0.140853658536585 0.8179949609999807
0.140243902439024 0.8183728787798001
0.139634146341463 0.8182850291654684
0.139024390243902 0.818198678379865
0.138414634146341 0.8181138374607704
0.137804878048780 0.8186740278584703
0.137195121951220 0.8202599402444809
0.136585365853659 0.8218473953241593
0.135975609756098 0.8234364047974971
0.135365853658537 0.8241468774911272
0.134756097560976 0.8240551219637785
0.134146341463415 0.823964899299465
0.133536585365854 0.8238762212803119
0.132926829268293 0.8241347540600482
0.132317073170732 0.8257172491064794
0.131707317073171 0.8273013240091857
0.131097560975610 0.8288869912812847
0.130487804878049 0.8300284395861177
0.129878048780488 0.8299326459408817
0.129268292682927 0.8298384210016104
0.128658536585366 0.8297457773683692
0.128048780487805 0.8296547278376246
0.127439024390244 0.831183848154951
0.126829268292683 0.8327644212494311
0.126219512195122 0.8343466268891936
0.125609756097561 0.8359304786966368
0.125000000000000 0.8359222017527006
0.124390243902439 0.8358238269289308
0.123780487804878 0.8357270720863896
0.123170731707317 0.8356319509441583
0.122560975609756 0.8366597029509223
0.121951219512195 0.8382366359876748
0.121341463414634 0.839815244121933
0.120731707317073 0.8413955419914998
0.120121951219512 0.842028863276341
0.119512195121951 0.8419261710353227
0.118902439024390 0.8418251396044147
0.118292682926829 0.8417257837230365
0.117682926829268 0.8421448156291909
0.117073170731707 0.8437179510684715
0.116463414634146 0.8452928067238781
0.115853658536585 0.8468693983611244
0.115243902439024 0.8482582502067868
0.114634146341463 0.8481510498162201
0.114024390243902 0.8480455533619732
0.113414634146341 0.8479417767160558
0.112804878048780 0.8478397360285177
0.112195121951220 0.8492083906146624
0.111585365853659 0.8507793164876066
0.110975609756098 0.8523520274887956
0.110365853658537 0.8539265409457308
0.109756097560976 0.8545046901065154
0.109146341463415 0.8543945131480556
0.108536585365854 0.8542861028282267
0.107926829268293 0.8541794765927379
0.107317073170732 0.8547080297604628
0.106707317073171 0.8562748222603247
0.106097560975610 0.857843452171892
0.105487804878049 0.8594139382685794
0.104878048780488 0.8609862996762085
0.104268292682927 0.8608789522878273
0.103658536585366 0.8607656635941875
0.103048780487805 0.8606542099981841
0.102439024390244 0.8605446107573215
0.101829268292683 0.8617794319765304
0.101219512195122 0.8633437494211014
0.100609756097561 0.864909980348604
0.100000000000000 0.8664781455593965
0.0993902439024390 0.8675066710613164
0.0987804878048781 0.8673882214086612
0.0981707317073171 0.8672716609324769
0.0975609756097561 0.8671570105679269
0.0969512195121951 0.8672933289077659
0.0963414634146341 0.8688530654990795
0.0957317073170732 0.8704147767303415
0.0951219512195122 0.8719784852965525
0.0945121951219512 0.8735442143627616
0.0939024390243902 0.8741625661203372
0.0932926829268293 0.874040573876666
0.0926829268292683 0.8739205509459186
0.0920731707317073 0.8738025206419693
0.0914634146341463 0.8743716365487904
0.0908536585365854 0.8759285191698908
0.0902439024390244 0.8774874665940201
0.0896341463414634 0.8790485042112898
0.0890243902439024 0.8806116579685453
0.0884146341463415 0.8809709238600858
0.0878048780487805 0.8808451519900924
0.0871951219512195 0.8807214377799434
0.0865853658536585 0.8805998073400337
0.0859756097560976 0.881451508201068
0.0853658536585366 0.8830053361387312
0.0847560975609756 0.884561329040339
0.0841463414634146 0.8861195154895183
0.0835365853658537 0.8876799247359757
0.0829268292682927 0.8879422251706871
0.0823170731707317 0.8878123872214334
0.0817073170731707 0.8876847047351393
0.0810975609756098 0.8875592071394905
0.0804878048780488 0.8885324743779355
0.0798780487804878 0.8900830031310171
0.0792682926829268 0.8916358087037554
0.0786585365853659 0.8931909235019694
0.0780487804878049 0.8947483807376139
0.0774390243902439 0.895088545108911
0.0768292682926829 0.8949542914040185
0.0762195121951219 0.8948223019043752
0.0756097560975610 0.894692610012326
0.0750000000000000 0.8956140082147843
0.0743902439024390 0.897160936849559
0.0737804878048780 0.8987102679391198
0.0731707317073171 0.900262038516005
0.0725609756097561 0.9018162866009113
0.0719512195121951 0.9024239453165279
0.0713414634146341 0.9022848439345367
0.0707317073170732 0.9021481282034325
0.0701219512195122 0.9020138363411637
0.0695121951219512 0.9026955131054493
0.0689024390243902 0.9042384666572074
0.0682926829268293 0.9057839646580987
0.0676829268292683 0.9073320498128475
0.0670731707317073 0.9088827660555595
0.0664634146341463 0.9099650084314451
0.0658536585365854 0.9098205184120164
0.0652439024390244 0.909678550278094
0.0646341463414634 0.9095391481551922
0.0640243902439024 0.9097763081022506
0.0634146341463415 0.9113148124982597
0.0628048780487805 0.912856022908451
0.0621951219512195 0.9143999890927542
0.0615853658536585 0.9159467623668919
0.0609756097560976 0.9174963956675634
0.0603658536585366 0.9175810181655542
0.0597560975609756 0.9174331261291945
0.0591463414634146 0.9172879609019273
0.0585365853658537 0.9171455756449846
0.0579268292682927 0.9183890569430403
0.0573170731707317 0.919925393440688
0.0567073170731707 0.9214646797809863
0.0560975609756098 0.923006976654041
0.0554878048780488 0.9245523468506179
0.0548780487804878 0.9255903364347421
0.0542682926829268 0.925435646335108
0.0536585365853659 0.9252838657073645
0.0530487804878049 0.9251350575022654
0.0524390243902439 0.9254601106495806
0.0518292682926829 0.926990800556211
0.0512195121951219 0.9285246655282281
0.0506097560975610 0.9300617784005726
0.0500000000000000 0.9316022147971215
0.0493902439024390 0.9331460532741882
0.0487804878048781 0.9337156901226152
0.0481707317073171 0.9335561538491431
0.0475609756097561 0.9333998106619261
0.0469512195121951 0.9332467392430679
0.0463414634146341 0.9340506707685309
0.0457317073170732 0.9355781076228475
0.0451219512195122 0.937109072050232
0.0445121951219512 0.9386436568016988
0.0439024390243902 0.9401819586605011
0.0432926829268293 0.9417240786785654
0.0426829268292683 0.9421421982064286
0.0420731707317073 0.9419767805555187
0.0414634146341463 0.9418149057092023
0.0408536585365854 0.9416566747135223
0.0402439024390244 0.9426226358984355
0.0396341463414634 0.9441460921626992
0.0390243902439024 0.9456735249239536
0.0384146341463415 0.9472050562176907
0.0378048780487805 0.9487408142184975
0.0371951219512195 0.9502809336580291
0.0365853658536585 0.9509146911691518
0.0359756097560976 0.9507418393596209
0.0353658536585366 0.9505729703353345
0.0347560975609756 0.9504082184146719
0.0341463414634146 0.9511690791169253
0.0335365853658537 0.9526874342193465
0.0329268292682927 0.9542103559857779
0.0323170731707317 0.9557380120317668
0.0317073170731707 0.9572705799823501
0.0310975609756098 0.9588082482840503
0.0304878048780488 0.9600937511309887
0.0298780487804878 0.9599109853883444
0.0292682926829268 0.9597327676357191
0.0286585365853659 0.9595592846486541
0.0280487804878049 0.9596790067453642
0.0274390243902439 0.9611904079164976
0.0268292682926829 0.9627071836910402
0.0262195121951220 0.9642295782648858
0.0256097560975610 0.9657578537814906
0.0250000000000000 0.9672922921336012
0.0243902439024390 0.968833196997317
0.0237804878048780 0.9695690203874077
0.0231707317073171 0.969377304027028
0.0225609756097561 0.9691911479644405
0.0219512195121951 0.9690108515046723
0.0213414634146341 0.9696343954771974
0.0207317073170732 0.9711419913203229
0.0201219512195122 0.9726565142231355
0.0195121951219512 0.9741783887609617
0.0189024390243902 0.9757080814320166
0.0182926829268293 0.9772461063647068
0.0176829268292683 0.9787930320315936
0.0170731707317073 0.9796330239343818
0.0164634146341463 0.9794260851037022
0.0158536585365854 0.9792262956365776
0.0152439024390244 0.9790342080385445
0.0146341463414634 0.9794694531038688
0.0140243902439024 0.9809702490465044
0.0134146341463415 0.9824808708669571
0.0128048780487805 0.9840022323805615
0.0121951219512195 0.9855353849508122
0.0115853658536585 0.9870815465685546
0.0109756097560976 0.9886421390529437
0.0103658536585366 0.9902188362604367
0.00975609756097561 0.9902278294252365
0.00914634146341463 0.9899971320050726
0.00853658536585366 0.9897774546659653
0.00792682926829268 0.9895703950116878
0.00731707317073171 0.990521345327881
0.00670731707317073 0.9920218847227132
0.00609756097560976 0.9935427400830216
0.00548780487804878 0.995088146902195
0.00487804878048780 0.9966638416217769
0.00426829268292683 0.9982778669438845
0.00365853658536585 0.9999420021373827
0.00304878048780488 1.0016745092269512
0.00243902439024390 1.0015480748357344
0.00182926829268293 1.0011606871047152
0.00121951219512195 1.0007735455969669
0.000609756097560976 1.0003866499995135
0 1

==> plots/second_full_distance_asym-check.txt <==
X Y
0 1
0.0100000000000000 0.991787945666778
0.0200000000000000 0.983626896252019
0.0300000000000000 0.975732488740014
0.0400000000000000 0.967896973251814
0.0500000000000000 0.960108236255514
0.0600000000000000 0.952629270964057
0.0700000000000000 0.945204447130004
0.0800000000000000 0.937823750303441
0.0900000000000000 0.930482183157804
0.100000000000000 0.923487420756788
0.110000000000000 0.916538622455702
0.120000000000000 0.909628886616357
0.130000000000000 0.902753759680020
0.140000000000000 0.895910325797615
0.150000000000000 0.889096679835335
0.160000000000000 0.882661642405413
0.170000000000000 0.875994402971304
0.180000000000000 0.869529299500339
0.190000000000000 0.863183886161842
0.200000000000000 0.856865606678259
0.210000000000000 0.850572710145980
0.220000000000000 0.844588663383047
0.230000000000000 0.838434069856700
0.240000000000000 0.832211084478551
0.250000000000000 0.826390846608585
0.260000000000000 0.820595193791845
0.270000000000000 0.814432932982621
0.280000000000000 0.808678225868434
0.290000000000000 0.802944066758109
0.300000000000000 0.797229393480189
0.310000000000000 0.791533350042671
0.320000000000000 0.786222750224676
0.330000000000000 0.780593601166555
0.340000000000000 0.774949942602094
0.350000000000000 0.769725743347936
0.360000000000000 0.764113819761665
0.370000000000000 0.758923182726011
0.380000000000000 0.753749614438128
0.390000000000000 0.748221834539968
0.400000000000000 0.743037226830229
0.410000000000000 0.737907903004650
0.420000000000000 0.732792851339947
0.430000000000000 0.727691536986537
0.440000000000000 0.722603512495943
0.450000000000000 0.717872969287245
0.460000000000000 0.712883793987710
0.470000000000000 0.707833512542107
0.480000000000000 0.703127380076963
0.490000000000000 0.698189272653904
0.500000000000000 0.693469595661786
0.510000000000000 0.688591803764862
0.520000000000000 0.684022676423888
0.530000000000000 0.679208505200672
0.540000000000000 0.674490383797967
0.550000000000000 0.669953635220219
0.560000000000000 0.665427503051314
0.570000000000000 0.660911550462113
0.580000000000000 0.656405387527843
0.590000000000000 0.651908668707326
0.600000000000000 0.647421090846924
0.610000000000000 0.642942391688580
0.620000000000000 0.638472348873229
0.630000000000000 0.634294682652802
0.640000000000000 0.629995746772729
0.650000000000000 0.625550328979823
0.660000000000000 0.621456651079866
0.670000000000000 0.617124393988880
0.680000000000000 0.612952573178867
0.690000000000000 0.608730233883062
0.700000000000000 0.604759103243980
0.710000000000000 0.600365556540401
0.720000000000000 0.596419008690363
0.730000000000000 0.592481159046317
0.740000000000000 0.588252503907216
0.750000000000000 0.584170820406576
0.760000000000000 0.580253697542685
0.770000000000000 0.576343959491432
0.780000000000000 0.572441310572278
0.790000000000000 0.568545472318718
0.800000000000000 0.564656182630000
0.810000000000000 0.560773195085428
0.820000000000001 0.556896278442852
0.830000000000001 0.553025216357743
0.840000000000001 0.549370770103244
0.850000000000001 0.545791666221987
0.860000000000001 0.541940609235219
0.870000000000001 0.538094880212241
0.880000000000001 0.534658644282181
0.890000000000001 0.530939154082226
0.900000000000001 0.527253324091864
0.910000000000001 0.523845366334196
0.920000000000001 0.520116001423338
0.930000000000001 0.516843498255257
0.940000000000001 0.513280687401843
0.950000000000001 0.510016324491111
0.960000000000001 0.506875638699639
0.970000000000001 0.503762422327255
0.980000000000001 0.501640253071055
0.990000000000001 0.500689339433912
1 0.5



==> plots/second_full_distance_asym.txt <==
X Y
0 1
0.00100000000000000 0.999463675129301
0.0110000000000000 0.991117863803538
0.0210000000000000 0.983133981954146
0.0310000000000000 0.975390614580506
0.0410000000000000 0.967711851519632
0.0510000000000000 0.960325089711818
0.0610000000000000 0.952741388596949
0.0710000000000000 0.945456756731005
0.0810000000000000 0.938327444642105
0.0910000000000000 0.931306306982638
0.101000000000000 0.924200791726304
0.111000000000000 0.917324378047486
0.121000000000000 0.910540487487762
0.131000000000000 0.903792797585501
0.141000000000000 0.897206145558169
0.151000000000000 0.890720442605434
0.161000000000000 0.884067956043816
0.171000000000000 0.877776915782142
0.181000000000000 0.871518197099898
0.191000000000000 0.865288948187233
0.201000000000000 0.859087034823489
0.211000000000000 0.852910866255035
0.221000000000000 0.846759271729313
0.231000000000000 0.840959706234137
0.241000000000000 0.834883242385993
0.251000000000000 0.829162049998618
0.261000000000000 0.823100378823212
0.271000000000000 0.817423819639999
0.281000000000000 0.811769559290686
0.291000000000000 0.806136387111487
0.301000000000000 0.800523329528984
0.311000000000000 0.794929613836369
0.321000000000000 0.789354639562862
0.331000000000000 0.784174196203521
0.341000000000000 0.778635146927230
0.351000000000000 0.773356558521383
0.361000000000000 0.767987562961656
0.371000000000000 0.762880290182028
0.381000000000000 0.757476190506026
0.391000000000000 0.752331924735338
0.401000000000000 0.747273243342973
0.411000000000000 0.742230201525817
0.421000000000000 0.737202238201154
0.431000000000000 0.732188889594843
0.441000000000000 0.727189781005986
0.451000000000000 0.722281950818800
0.461000000000000 0.717623146297894
0.471000000000000 0.712664644529093
0.481000000000000 0.707822551412854
0.491000000000000 0.703178478650118
0.501000000000000 0.698349089469096
0.511000000000000 0.693742816218749
0.521000000000000 0.689240684782098
0.531000000000000 0.684355426910684
0.541000000000000 0.679876442531688
0.551000000000000 0.675409304673639
0.561000000000000 0.670953598861695
0.571000000000000 0.666508965332172
0.581000000000000 0.662075096706112
0.591000000000000 0.657651736304917
0.601000000000000 0.653238677093174
0.611000000000000 0.648835761249081
0.621000000000000 0.644442880378736
0.631000000000000 0.640263861719152
0.641000000000000 0.636085232396337
0.651000000000000 0.631720921322927
0.661000000000000 0.627652940337048
0.671000000000000 0.623419848887471
0.681000000000000 0.619292596841562
0.691000000000000 0.615154832622432
0.701000000000000 0.611236274031479
0.711000000000000 0.606924596119532
0.721000000000000 0.603022510453885
0.731000000000000 0.599129250007680
0.741000000000000 0.594998641677883
0.751000000000000 0.590964481925146
0.761000000000000 0.587094735640142
0.771000000000000 0.583232855391217
0.781000000000000 0.579378629802467
0.791000000000000 0.575531879583993
0.801000000000000 0.571692460483541
0.811000000000000 0.567860267590820
0.821000000000001 0.564035241478907
0.831000000000001 0.560222809696636
0.841000000000001 0.556672698045284
0.851000000000001 0.553004828688474
0.861000000000001 0.549206631828975
0.871000000000001 0.545431256012534
0.881000000000001 0.542034812989128
0.891000000000001 0.538255478515885
0.901000000000001 0.534706673707700
0.911000000000001 0.531120971858962
0.921000000000001 0.527526832558755
0.931000000000001 0.524010692638856
0.941000000000001 0.520559877229749
0.951000000000001 0.516923698392421
0.961000000000001 0.513593710573759
0.971000000000001 0.510050885957833
0.981000000000001 0.506538509216941
0.991000000000001 0.503231563028933
1 0.500000000000000

==> plots/second_half_distance_asym.txt <==
X Y
0 1
0.0100000000000000 0.975263743005699
0.0200000000000000 0.952563858301984
0.0300000000000000 0.931151591069658
0.0400000000000000 0.910851893708388
0.0500000000000000 0.891509713376097
0.0600000000000000 0.872855449444434
0.0700000000000000 0.854899117552214
0.0800000000000000 0.837730482834257
0.0900000000000000 0.821051006905235
0.100000000000000 0.805043276586256
0.110000000000000 0.789695865649721
0.120000000000000 0.774903636946141
0.130000000000000 0.760576792407878
0.140000000000000 0.746912962148258
0.150000000000000 0.733674751511693
0.160000000000000 0.721047133248011
0.170000000000000 0.708861076626777
0.180000000000000 0.697337920735968
0.190000000000000 0.686262989517862
0.200000000000000 0.675648785834186
0.210000000000000 0.665672148409811
0.220000000000000 0.656200648778180
0.230000000000000 0.647272403047385
0.240000000000000 0.638858901919668
0.250000000000000 0.631085835943857
0.260000000000000 0.623819559575373
0.270000000000000 0.617138078822975
0.280000000000000 0.611109070962315
0.290000000000000 0.605650698483927
0.300000000000000 0.600864412297568
0.310000000000000 0.596718241290863
0.320000000000000 0.593277965857050
0.330000000000000 0.590322952496098
0.340000000000000 0.587478848063276
0.350000000000000 0.584733770923184
0.360000000000000 0.582082168809968
0.370000000000000 0.579518955578063
0.380000000000000 0.577039388534615
0.390000000000000 0.574639081907282
0.400000000000000 0.572314059749691
0.410000000000000 0.570060486805947
0.420000000000000 0.567874905042906
0.430000000000000 0.565754022063696
0.440000000000000 0.563694848870395
0.450000000000000 0.561694506714213
0.460000000000000 0.559750317218826
0.470000000000000 0.557859797859888
0.480000000000000 0.556020645188651
0.490000000000000 0.554230596543889
0.500000000000000 0.552487631081229
0.510000000000000 0.550789784032983
0.520000000000000 0.549135221449299
0.530000000000000 0.547522228964305
0.540000000000000 0.545949095311575
0.550000000000000 0.544414364116397
0.560000000000000 0.542916524965512
0.570000000000000 0.541454177432999
0.580000000000000 0.540026033368468
0.590000000000000 0.538630825436712
0.600000000000000 0.537267356244705
0.610000000000000 0.535934543597377
0.620000000000000 0.534631268663678
0.630000000000000 0.533356560277548
0.640000000000000 0.532109368328440
0.650000000000000 0.530888828907703
0.660000000000000 0.529694045662059
0.670000000000000 0.528524169790032
0.680000000000000 0.527378397544313
0.690000000000000 0.526255968034619
0.700000000000000 0.525156123796403
0.710000000000000 0.524078144594495
0.720000000000000 0.523021434096561
0.730000000000000 0.521985226886491
0.740000000000000 0.520969028124220
0.750000000000000 0.519972148452779
0.760000000000000 0.518994053164294
0.770000000000000 0.518034214531798
0.780000000000000 0.517092095837577
0.790000000000000 0.516167184889072
0.800000000000000 0.515258993170820
0.810000000000000 0.514367055206020
0.820000000000001 0.513490928170712
0.830000000000001 0.512630191827525
0.840000000000001 0.511784448883213
0.850000000000001 0.510953224070310
0.860000000000001 0.510136167284240
0.870000000000001 0.509333004343348
0.880000000000001 0.508543162064615
0.890000000000001 0.507766551677999
0.900000000000001 0.507002575832665
0.910000000000001 0.506251177003755
0.920000000000001 0.505511819840221
0.930000000000001 0.504784296773692
0.940000000000001 0.504068402936344
0.950000000000001 0.503363834962123
0.960000000000001 0.502670058600503
0.970000000000001 0.501987046209987
0.980000000000001 0.501314534060544
0.990000000000001 0.500652267386764
1 0.5

==> plots/second_hqc_asym.txt <==
X Y
0 1
0.00100000000000000 0.965511279516548
0.00200000000000000 0.944815868135777
0.00300000000000000 0.928775916730163
0.00400000000000000 0.918026478658536
0.00500000000000000 0.909194165640116
0.00600000000000000 0.901280188427182
0.00700000000000000 0.894174224610941
0.00800000000000000 0.887686432194300
0.00900000000000000 0.881688191136971
0.0100000000000000 0.876093377547355
0.0200000000000000 0.833776348355343
0.0300000000000000 0.804469377954871
0.0400000000000000 0.781680614582251
0.0500000000000000 0.762937468188516
0.0600000000000000 0.746996652085190
0.0700000000000000 0.733109870198860
0.0800000000000000 0.720835490326325
0.0900000000000000 0.709818995670869
0.100000000000000 0.699853862886946
0.110000000000000 0.690764902127021
0.120000000000000 0.682416010000388
0.130000000000000 0.674685031337406
0.140000000000000 0.667523435966333
0.150000000000000 0.660838757955313
0.160000000000000 0.654589361173167
0.170000000000000 0.648711650853417
0.180000000000000 0.643192868506475
0.190000000000000 0.637968353117587
0.200000000000000 0.633023325271916
0.210000000000000 0.628339918375557
0.220000000000000 0.623893273555502
0.230000000000000 0.619661828104290
0.240000000000000 0.615613831756401
0.250000000000000 0.611749966449473
0.260000000000000 0.608055837417698
0.270000000000000 0.604518777782474
0.280000000000000 0.601127587230342
0.290000000000000 0.597872318564022
0.300000000000000 0.594744102086356
0.310000000000000 0.591735000143513
0.320000000000000 0.588837885907668
0.330000000000000 0.586046341792485
0.340000000000000 0.583354573886198
0.350000000000000 0.580756187705935
0.360000000000000 0.578236396776143
0.370000000000000 0.575800630413771
0.380000000000000 0.573445008168928
0.390000000000000 0.571165993809445
0.400000000000000 0.568960362980111
0.410000000000000 0.566825175386601
0.420000000000000 0.564755540663510
0.430000000000000 0.562732231734390
0.440000000000000 0.560770779082018
0.450000000000000 0.558869157543161
0.460000000000000 0.557025529042741
0.470000000000000 0.555235265968966
0.480000000000000 0.553476181583129
0.490000000000000 0.551769308288349
0.500000000000000 0.550113420990049
0.510000000000000 0.548507437952069
0.520000000000000 0.546924258432154
0.530000000000000 0.545383264445038
0.540000000000000 0.543888275406878
0.550000000000000 0.542438682172961
0.560000000000000 0.540999260089283
0.570000000000000 0.539602487766320
0.580000000000000 0.538248341276320
0.590000000000000 0.536921054148090
0.600000000000000 0.535611854967438
0.610000000000000 0.534343189091262
0.620000000000000 0.533114735675875
0.630000000000000 0.531884177435176
0.640000000000000 0.530692662582320
0.650000000000000 0.529540606593090
0.660000000000000 0.528392100527672
0.670000000000000 0.527270768991581
0.680000000000000 0.526188311413832
0.690000000000000 0.525112216391835
0.700000000000000 0.524055270051757
0.710000000000000 0.523037248804646
0.720000000000000 0.522024372774386
0.730000000000000 0.521027064698800
0.740000000000000 0.520069464851386
0.750000000000000 0.519111141953476
0.760000000000000 0.518169737102923
0.770000000000000 0.517269746549313
0.780000000000000 0.516357422373724
0.790000000000000 0.515469264679653
0.800000000000000 0.514625507177329
0.810000000000000 0.513750167471629
0.820000000000001 0.512913927304310
0.830000000000001 0.512111946080145
0.840000000000001 0.511278275304156
0.850000000000001 0.510494571515952
0.860000000000001 0.509719401720199
0.870000000000001 0.508932777062015
0.880000000000001 0.508205737565131
0.890000000000001 0.507444060106667
0.900000000000001 0.506707837923769
0.910000000000001 0.506035992599392
0.920000000000001 0.505278864815291
0.930000000000001 0.504604920990776
0.940000000000001 0.503932059530632
0.950000000000001 0.503221717198466
0.960000000000001 0.502657136289457
0.970000000000001 0.501922322900344
0.980000000000001 0.501306870571801
0.990000000000001 0.500909712406417
1 0.5

==> plots/second_mceliece_asym.txt <==
X Y
0 1
0.0100000000000000 0.980577590166115
0.0200000000000000 0.962600238299366
0.0300000000000000 0.945358843767802
0.0400000000000000 0.928782701037226
0.0500000000000000 0.912816684431413
0.0600000000000000 0.897288131867450
0.0700000000000000 0.882322360523992
0.0800000000000000 0.867767753594396
0.0900000000000000 0.853620221859625
0.100000000000000 0.839644520465170
0.110000000000000 0.826284998429950
0.120000000000000 0.813134876216535
0.130000000000000 0.800159089730979
0.140000000000000 0.787732750486766
0.150000000000000 0.775616196816175
0.160000000000000 0.763752770253979
0.170000000000000 0.752379820634395
0.180000000000000 0.741124472190348
0.190000000000000 0.730340180535859
0.200000000000000 0.719897445030977
0.210000000000000 0.709804508149711
0.220000000000000 0.699827158155191
0.230000000000000 0.690471756636877
0.240000000000000 0.681342585155688
0.250000000000000 0.672544612370536
0.260000000000000 0.664189194207994
0.270000000000000 0.656183478617072
0.280000000000000 0.648630457239945
0.290000000000000 0.641377188702895
0.300000000000000 0.634609192788959
0.310000000000000 0.628328781415913
0.320000000000000 0.622460015569865
0.330000000000000 0.617176159504045
0.340000000000000 0.612360400133589
0.350000000000000 0.608072424552652
0.360000000000000 0.604422653943562
0.370000000000000 0.601348329897250
0.380000000000000 0.598476135692488
0.390000000000000 0.595682422324083
0.400000000000000 0.592963440568313
0.410000000000000 0.590315593914226
0.420000000000000 0.587735855648834
0.430000000000000 0.585221139138095
0.440000000000000 0.582768482193609
0.450000000000000 0.580375354542399
0.460000000000000 0.578039148370152
0.470000000000000 0.575757649735658
0.480000000000000 0.573528778578196
0.490000000000000 0.571350076219614
0.500000000000000 0.569219978237584
0.510000000000000 0.567136538881624
0.520000000000000 0.565097822425343
0.530000000000000 0.563102368499278
0.540000000000000 0.561148609697663
0.550000000000000 0.559234991529482
0.560000000000000 0.557360075644340
0.570000000000000 0.555522680317461
0.580000000000000 0.553721536143888
0.590000000000000 0.551955188694519
0.600000000000000 0.550222822070438
0.610000000000000 0.548523099802300
0.620000000000000 0.546855026769463
0.630000000000000 0.545217724410276
0.640000000000000 0.543610191663496
0.650000000000000 0.542031484751468
0.660000000000000 0.540480714397180
0.670000000000000 0.538957043447689
0.680000000000000 0.537459684906610
0.690000000000000 0.535987900388870
0.700000000000000 0.534540999023303
0.710000000000000 0.533118336844095
0.720000000000000 0.531719120230755
0.730000000000000 0.530342581606586
0.740000000000000 0.528988508227873
0.750000000000000 0.527655784416355
0.760000000000000 0.526344347750458
0.770000000000000 0.525053154589642
0.780000000000000 0.523782257744158
0.790000000000000 0.522530430182790
0.800000000000000 0.521297718704120
0.810000000000000 0.520083671739908
0.820000000000001 0.518887457065697
0.830000000000001 0.517708732883945
0.840000000000001 0.516547251611180
0.850000000000001 0.515402567749040
0.860000000000001 0.514274254919997
0.870000000000001 0.513161905711242
0.880000000000001 0.512065131925222
0.890000000000001 0.510983565459874
0.900000000000001 0.509916860224640
0.910000000000001 0.508864695865251
0.920000000000001 0.507826784853033
0.930000000000001 0.506802886293084
0.940000000000001 0.505792834331676
0.950000000000001 0.504796179079082
0.960000000000001 0.503811560265856
0.970000000000001 0.502840056019579
0.980000000000001 0.501882381877630
0.990000000000001 0.500936964642534
1 0.5
